Depth-Bounded Epistemic Planning

We propose a novel algorithm for epistemic planning based on dynamic epistemic logic (DEL). The novelty is that we limit the depth of reasoning of the planning agent to an upper bound b, meaning that the planning agent can only reason about higher-order knowledge to at most (modal) depth b. We then compute a plan requiring the lowest reasoning depth by iteratively incrementing the value of b. The algorithm relies at its core on a new type of "canonical" b-bisimulation contraction that guarantees unique minimal models by construction. This yields smaller states wrt. standard bisimulation contractions, and enables to efficiently check for visited states. We show soundness and completeness of our planning algorithm, under suitable bounds on reasoning depth, and that, for a bound b, it runs in (b+1)-EXPTIME. We implement the algorithm in a novel epistemic planner, DAEDALUS, and compare it to the EFP 2.0 planner on several benchmarks from the literature, showing effective performance improvements.

==> time_results/all_results.csv <==
Domain; Problem ID; #Atoms; #Agents; |W0|; #Actions; Goal depth; Plan length (BFS); #Nodes (BFS); #Worlds (BFS); Time (BFS); Bound (IBDS); Plan length (IBDS); #Nodes (IBDS); #Worlds (IBDS); Time (IBDS); #Nodes (AIBDS); #Worlds (AIBDS); Time (AIBDS); #Nodes (IBDS-ROOTED); #Worlds (IBDS-ROOTED); Time (IBDS-ROOTED)
acm   ; 5_2_0     ;      5;       5;   31;        4;          1; 2                ; 10          ; 262          ;      0.131; 3           ; 2                 ; 3            ; 30            ;       0.016; 13            ; 123            ;        0.022; 10                  ; 65                   ;              0.052
acm   ; 5_2_1     ;      5;       5;   31;        4;          1; 1                ; 1           ; 30           ;      0.016; 2           ; 1                 ; 1            ; 5             ;       0.004; 3             ; 28             ;        0.003; 3                   ; 21                   ;              0.004
acm   ; 5_3_0     ;      5;       5;   31;        4;          1; 3                ; 14          ; 364          ;      0.284; 4           ; 3                 ; 7            ; 114           ;       0.073; 29            ; 387            ;        0.099; 25                  ; 243                  ;              0.848
acm   ; 5_3_1     ;      5;       5;   31;        4;          1; 2                ; 5           ; 148          ;      0.058; 3           ; 2                 ; 3            ; 35            ;       0.021; 9             ; 113            ;        0.02 ; 6                   ; 78                   ;              0.052
acm   ; 5_4_0     ;      5;       5;   31;        4;          1; 4                ; 15          ; 392          ;      0.377; 5           ; 4                 ; 15           ; 306           ;       0.243; 54            ; 904            ;        0.291; 68                  ; 932                  ;             14.458
acm   ; 5_4_1     ;      5;       5;   31;        4;          1; 3                ; 11          ; 312          ;      0.188; 4           ; 3                 ; 7            ; 125           ;       0.074; 17            ; 283            ;        0.085; 11                  ; 200                  ;              0.325
acm   ; 5_5_1     ;      5;       5;   31;        4;          1; 4                ; 15          ; 400          ;      0.327; 5           ; 4                 ; 15           ; 400           ;       0.38 ; 29            ; 572            ;        0.229; 20                  ; 506                  ;              7.22
acm   ; 6_2_0     ;      6;       6;   63;        5;          1; 2                ; 15          ; 852          ;      0.619; 3           ; 2                 ; 3            ; 42            ;       0.029; 13            ; 170            ;        0.039; 10                  ; 95                   ;              0.082
acm   ; 6_2_1     ;      6;       6;   63;        5;          1; 1                ; 1           ; 62           ;      0.047; 2           ; 1                 ; 1            ; 6             ;       0.007; 3             ; 36             ;        0.005; 3                   ; 28                   ;              0.006
acm   ; 6_3_0     ;      6;       6;   63;        5;          1; 3                ; 25          ; 1418         ;      1.72 ; 4           ; 3                 ; 7            ; 180           ;       0.147; 29            ; 575            ;        0.186; 25                  ; 368                  ;              1.308
acm   ; 6_3_1     ;      6;       6;   63;        5;          1; 2                ; 6           ; 370          ;      0.202; 3           ; 2                 ; 3            ; 48            ;       0.039; 9             ; 157            ;        0.034; 6                   ; 113                  ;              0.092
acm   ; 6_4_0     ;      6;       6;   63;        5;          1; 4                ; 30          ; 1670         ;      2.718; 5           ; 4                 ; 15           ; 530           ;       0.538; 58            ; 1583           ;        0.704; 71                  ; 1497                 ;             29.677
acm   ; 6_4_1     ;      6;       6;   63;        5;          1; 3                ; 16          ; 966          ;      0.836; 4           ; 3                 ; 7            ; 192           ;       0.151; 17            ; 430            ;        0.165; 11                  ; 315                  ;              0.572
acm   ; 6_5_0     ;      6;       6;   63;        5;          1; 5                ; 31          ; 1726         ;      3.13 ; 6           ; 5                 ; 31           ; 1315          ;       1.629; 108           ; 3674           ;        2.059; 190                 ; 5618                 ;            657.37
acm   ; 6_5_1     ;      6;       6;   63;        5;          1; 4                ; 26          ; 1518         ;      1.911; 5           ; 4                 ; 15           ; 560           ;       0.454; 30            ; 990            ;        0.533; 20                  ; 747                  ;              3.285
acm   ; 6_6_1     ;      6;       6;   63;        5;          1; 5                ; 31          ; 1742         ;      2.655; 6           ; 5                 ; 31           ; 1742          ;       2.893; 51            ; 2012           ;        1.386; 37                  ; 1992                 ;             98.067
acm   ; 7_2_0     ;      7;       7;  127;        6;          1; 2                ; 21          ; 2494         ;      3.05 ; 3           ; 2                 ; 3            ; 56            ;       0.049; 13            ; 227            ;        0.067; 10                  ; 133                  ;              0.117
acm   ; 7_2_1     ;      7;       7;  127;        6;          1; 1                ; 1           ; 126          ;      0.159; 2           ; 1                 ; 1            ; 7             ;       0.012; 3             ; 45             ;        0.009; 3                   ; 36                   ;              0.011
acm   ; 7_3_0     ;      7;       7;  127;        6;          1; 3                ; 41          ; 4900         ;      9.928; 4           ; 3                 ; 7            ; 267           ;       0.251; 29            ; 821            ;        0.333; 25                  ; 534                  ;              2.138
acm   ; 7_3_1     ;      7;       7;  127;        6;          1; 2                ; 7           ; 880          ;      0.76 ; 3           ; 2                 ; 3            ; 63            ;       0.07 ; 9             ; 211            ;        0.058; 6                   ; 157                  ;              0.139
acm   ; 7_4_0     ;      7;       7;  127;        6;          1; 4                ; 56          ; 6592         ;     19.162; 5           ; 4                 ; 15           ; 858           ;       1.022; 58            ; 2419           ;        1.325; 74                  ; 2265                 ;             54.199
acm   ; 7_4_1     ;      7;       7;  127;        6;          1; 3                ; 22          ; 2736         ;      3.954; 4           ; 3                 ; 7            ; 280           ;       0.285; 17            ; 629            ;        0.289; 11                  ; 474                  ;              1.033
acm   ; 7_5_0     ;      7;       7;  127;        6;          1; 5                ; 62          ; 7192         ;     24.768; 6           ; 5                 ; 31           ; 2275          ;       3.472; 112           ; 6258           ;        4.526; inf                 ; inf                  ;           1200.000
acm   ; 7_5_1     ;      7;       7;  127;        6;          1; 4                ; 42          ; 5128         ;     11.137; 5           ; 4                 ; 15           ; 889           ;       0.958; 30            ; 1559           ;        1.04 ; 20                  ; 1204                 ;              5.893
acm   ; 7_6_0     ;      7;       7;  127;        6;          1; 6                ; 63          ; 7304         ;     26.721; 7           ; 6                 ; 63           ; 5434          ;      10.403; 211           ; 14562          ;       13.246; inf                 ; inf                  ;           1200.000
acm   ; 7_6_1     ;      7;       7;  127;        6;          1; 5                ; 57          ; 6792         ;     18.666; 6           ; 5                 ; 31           ; 2352          ;       2.761; 52            ; 3470           ;        3.049; 37                  ; 2795                 ;             32.838
acm   ; 7_7_1     ;      7;       7;  127;        6;          1; 6                ; 63          ; 7336         ;     21.806; 7           ; 6                 ; 63           ; 7336          ;      22.57 ; 90            ; 7186           ;        8.08 ; inf                 ; inf                  ;           1200.000
acm   ; 8_2_0     ;      8;       8;  255;        7;          1; 2                ; 28          ; 6820         ;     18.364; 3           ; 2                 ; 3            ; 72            ;       0.084; 13            ; 295            ;        0.106; 10                  ; 180                  ;              0.17
acm   ; 8_2_1     ;      8;       8;  255;        7;          1; 1                ; 1           ; 254          ;      0.725; 2           ; 1                 ; 1            ; 8             ;       0.022; 3             ; 55             ;        0.016; 3                   ; 45                   ;              0.018
acm   ; 8_3_0     ;      8;       8;  255;        7;          1; 3                ; 63          ; 15506        ;     71.216; 4           ; 3                 ; 7            ; 378           ;       0.431; 29            ; 1136           ;        0.548; 25                  ; 750                  ;              3.322
acm   ; 8_3_1     ;      8;       8;  255;        7;          1; 2                ; 8           ; 2030         ;      3.849; 3           ; 2                 ; 3            ; 80            ;       0.115; 9             ; 276            ;        0.094; 6                   ; 211                  ;              0.238
acm   ; 8_4_0     ;      8;       8;  255;        7;          1; 4                ; 98          ; 23918        ;    157.569; 5           ; 4                 ; 15           ; 1320          ;       1.925; 58            ; 3568           ;        2.398; 77                  ; 3287                 ;             89.943
acm   ; 8_4_1     ;      8;       8;  255;        7;          1; 3                ; 29          ; 7318         ;     23.027; 4           ; 3                 ; 7            ; 392           ;       0.511; 17            ; 891            ;        0.498; 11                  ; 687                  ;              1.736
acm   ; 8_5_0     ;      8;       8;  255;        7;          1; 5                ; 119         ; 28646        ;    236.633; 6           ; 5                 ; 31           ; 3740          ;       6.977; 112           ; 9785           ;        8.859; inf                 ; inf                  ;           1200.000
acm   ; 8_5_1     ;      8;       8;  255;        7;          1; 4                ; 64          ; 15990        ;     78.118; 5           ; 4                 ; 15           ; 1352          ;       1.861; 30            ; 2373           ;        1.937; 20                  ; 1867                 ;             11.035
acm   ; 8_6_0     ;      8;       8;  255;        7;          1; 6                ; 126         ; 30038        ;    276.043; 7           ; 6                 ; 63           ; 9402          ;      22.749; 215           ; 24543          ;       29.121; inf                 ; inf                  ;           1200.000
acm   ; 8_6_1     ;      8;       8;  255;        7;          1; 5                ; 99          ; 24374        ;    155.241; 6           ; 5                 ; 31           ; 3818          ;       5.934; 52            ; 5608           ;        6.173; 37                  ; 4581                 ;             59.878
acm   ; 8_7_0     ;      8;       8;  255;        7;          1; 7                ; 127         ; 30262        ;    282.259; 8           ; 7                 ; 127          ; 21994         ;      68.321; 411           ; 57331          ;       88.51 ; inf                 ; inf                  ;           1200.000
acm   ; 8_7_1     ;      8;       8;  255;        7;          1; 6                ; 120         ; 29046        ;    205.579; 7           ; 6                 ; 63           ; 9590          ;      17.098; 91            ; 12404          ;       18.502; 70                  ; 10609                ;            369.064
acm   ; 8_8_1     ;      8;       8;  255;        7;          1; 7                ; 127         ; 30326        ;    202.358; 8           ; 7                 ; 127          ; 30326         ;     202.811; 162           ; 26273          ;       50.334; inf                 ; inf                  ;           1200.000
acm   ; 9_2_0     ;      9;       9;  511;        8;          1; 2                ; 36          ; 17798        ;    163.703; 3           ; 2                 ; 3            ; 90            ;       0.142; 13            ; 375            ;        0.172; 10                  ; 237                  ;              0.239
acm   ; 9_2_1     ;      9;       9;  511;        8;          1; 1                ; 1           ; 510          ;      5.036; 2           ; 1                 ; 1            ; 9             ;       0.038; 3             ; 66             ;        0.03 ; 3                   ; 55                   ;              0.034
acm   ; 9_3_0     ;      9;       9;  511;        8;          1; 3                ; 93          ; 46539        ;    728.12 ; 4           ; 3                 ; 7            ; 516           ;       0.717; 29            ; 1532           ;        0.903; 25                  ; 1026                 ;              4.267
acm   ; 9_3_1     ;      9;       9;  511;        8;          1; 2                ; 9           ; 4588         ;     28.959; 3           ; 2                 ; 3            ; 99            ;       0.191; 9             ; 353            ;        0.152; 6                   ; 276                  ;              0.37
acm   ; 9_4_0     ;      9;       9;  511;        8;          1; inf              ; inf         ; inf          ;   1200.000; 5           ; 4                 ; 15           ; 1950          ;       3.42 ; 58            ; 5111           ;        4.111; 80                  ; 4624                 ;            155.544
acm   ; 9_4_1     ;      9;       9;  511;        8;          1; 3                ; 37          ; 18808        ;    204.422; 4           ; 3                 ; 7            ; 531           ;       0.875; 17            ; 1228           ;        0.804; 11                  ; 965                  ;              2.892
acm   ; 9_5_0     ;      9;       9;  511;        8;          1; inf              ; inf         ; inf          ;   1200.000; 6           ; 5                 ; 31           ; 5900          ;      13.522; 112           ; 14828          ;       16.194; inf                 ; inf                  ;           1200.000
acm   ; 9_5_1     ;      9;       9;  511;        8;          1; 4                ; 94          ; 47535        ;    797.691; 5           ; 4                 ; 15           ; 1983          ;       3.363; 30            ; 3505           ;        3.298; 20                  ; 2800                 ;             16.386
acm   ; 9_6_0     ;      9;       9;  511;        8;          1; inf              ; inf         ; inf          ;   1200.000; 7           ; 6                 ; 63           ; 15630         ;      48.077; 215           ; 39071          ;       58.832; inf                 ; inf                  ;           1200.000
acm   ; 9_6_1     ;      9;       9;  511;        8;          1; inf              ; inf         ; inf          ;   1200.000; 6           ; 5                 ; 31           ; 5979          ;      11.778; 52            ; 8792           ;       11.865; 37                  ; 7263                 ;            101.783
acm   ; 9_7_0     ;      9;       9;  511;        8;          1; inf              ; inf         ; inf          ;   1200.000; 8           ; 7                 ; 127          ; 38122         ;     160.224; 415           ; 96435          ;      200.809; inf                 ; inf                  ;           1200.000
acm   ; 9_7_1     ;      9;       9;  511;        8;          1; inf              ; inf         ; inf          ;   1200.000; 7           ; 6                 ; 63           ; 15819         ;      38.305; 91            ; 20425          ;       38.994; 70                  ; 17606                ;            639.933
acm   ; 9_8_0     ;      9;       9;  511;        8;          1; inf              ; inf         ; inf          ;   1200.000; 9           ; 8                 ; 255          ; 88062         ;     510.26 ; 804           ; 225800         ;      627.628; inf                 ; inf                  ;           1200.000
acm   ; 9_8_1     ;      9;       9;  511;        8;          1; inf              ; inf         ; inf          ;   1200.000; 8           ; 7                 ; 127          ; 38565         ;     118.902; 163           ; 45475          ;      123.015; inf                 ; inf                  ;           1200.000
acm   ; 9_9_1     ;      9;       9;  511;        8;          1; inf              ; inf         ; inf          ;   1200.000; inf         ; inf               ; inf          ; inf           ;    1200.000; 299           ; 98292          ;      365.212; inf                 ; inf                  ;           1200.000
acm   ; 10_2_1    ;     10;      10; 1023;        9;          1; 1                ; 1           ; 1022         ;     48.795; 2           ; 1                 ; 1            ; 10            ;       0.074; 3             ; 78             ;        0.062; 3                   ; 66                   ;              0.064
acm   ; 10_3_1    ;     10;      10; 1023;        9;          1; 2                ; 10          ; 10218        ;    306.247; 3           ; 2                 ; 3            ; 120           ;       0.326; 9             ; 443            ;        0.25 ; 6                   ; 353                  ;              0.492
acm   ; 10_4_1    ;     10;      10; 1023;        9;          1; inf              ; inf         ; inf          ;   1200.000; 4           ; 3                 ; 7            ; 700           ;       1.478; 17            ; 1653           ;        1.293; 11                  ; 1320                 ;              3.942
acm   ; 10_5_1    ;     10;      10; 1023;        9;          1; inf              ; inf         ; inf          ;   1200.000; 5           ; 4                 ; 15           ; 2820          ;       6.189; 30            ; 5041           ;        5.661; 20                  ; 4079                 ;             28.756
acm   ; 10_6_1    ;     10;      10; 1023;        9;          1; inf              ; inf         ; inf          ;   1200.000; 6           ; 5                 ; 31           ; 9070          ;      23.535; 52            ; 13407          ;       22.627; 37                  ; 11178                ;            187.543
acm   ; 10_7_1    ;     10;      10; 1023;        9;          1; inf              ; inf         ; inf          ;   1200.000; 7           ; 6                 ; 63           ; 25302         ;      85.098; 91            ; 32723          ;       83.808; inf                 ; inf                  ;           1200.000
acm   ; 10_8_1    ;     10;      10; 1023;        9;          1; inf              ; inf         ; inf          ;   1200.000; 8           ; 7                 ; 127          ; 64396         ;     297.549; 163           ; 75914          ;      288.534; inf                 ; inf                  ;           1200.000
acm   ; 10_9_1    ;     10;      10; 1023;        9;          1; inf              ; inf         ; inf          ;   1200.000; 9           ; 8                 ; 264          ; 159231        ;    1001.61 ; 300           ; 170742         ;     1000.1  ; inf                 ; inf                  ;           1200.000
acm   ; 10_10_1   ;     10;      10; 1023;        9;          1; inf              ; inf         ; inf          ;   1200.000; inf         ; inf               ; inf          ; inf           ;    1200.000; inf           ; inf            ;     1200.000; inf                 ; inf                  ;           1200.000
acm   ; 11_2_1    ;     11;      11; 2047;       10;          1; 1                ; 2           ; 4093         ;    562.254; 2           ; 1                 ; 1            ; 11            ;       0.157; 3             ; 91             ;        0.133; 3                   ; 78                   ;              0.138
acm   ; 11_3_1    ;     11;      11; 2047;       10;          1; inf              ; inf         ; inf          ;   1200.000; 3           ; 2                 ; 3            ; 143           ;       0.572; 9             ; 547            ;        0.414; 6                   ; 443                  ;              0.766
acm   ; 11_4_1    ;     11;      11; 2047;       10;          1; inf              ; inf         ; inf          ;   1200.000; 4           ; 3                 ; 7            ; 902           ;       2.532; 17            ; 2180           ;        2.047; 11                  ; 1765                 ;              6.885
acm   ; 11_5_1    ;     11;      11; 2047;       10;          1; inf              ; inf         ; inf          ;   1200.000; 5           ; 4                 ; 15           ; 3905          ;      11.233; 30            ; 7081           ;        9.476; 20                  ; 5793                 ;             46.939
acm   ; 11_6_1    ;     11;      11; 2047;       10;          1; inf              ; inf         ; inf          ;   1200.000; 6           ; 5                 ; 31           ; 13376         ;      47.899; 52            ; 19936          ;       41.701; 37                  ; 16751                ;            329.124
acm   ; 11_7_1    ;     11;      11; 2047;       10;          1; inf              ; inf         ; inf          ;   1200.000; 7           ; 6                 ; 63           ; 39347         ;     187.311; 91            ; 51107          ;      172.578; inf                 ; inf                  ;           1200.000
acm   ; 11_8_1    ;     11;      11; 2047;       10;          1; inf              ; inf         ; inf          ;   1200.000; 8           ; 7                 ; 135          ; 111841        ;     716.143; 163           ; 123595         ;      673.955; inf                 ; inf                  ;           1200.000
acm   ; 11_9_1    ;     11;      11; 2047;       10;          1; inf              ; inf         ; inf          ;   1200.000; inf         ; inf               ; inf          ; inf           ;    1200.000; inf           ; inf            ;     1200.000; inf                 ; inf                  ;           1200.000
acm   ; 11_10_0   ;     11;      11; 2047;       10;          1; inf              ; inf         ; inf          ;   1200.000; inf         ; inf               ; inf          ; inf           ;    1200.000; inf           ; inf            ;     1200.000; inf                 ; inf                  ;           1200.000
acm   ; 11_10_1   ;     11;      11; 2047;       10;          1; inf              ; inf         ; inf          ;   1200.000; inf         ; inf               ; inf          ; inf           ;    1200.000; inf           ; inf            ;     1200.000; inf                 ; inf                  ;           1200.000
acm   ; 11_11_1   ;     11;      11; 2047;       10;          1; inf              ; inf         ; inf          ;   1200.000; inf         ; inf               ; inf          ; inf           ;    1200.000; inf           ; inf            ;     1200.000; inf                 ; inf                  ;           1200.000
acm   ; 12_2_1    ;     12;      12; 4095;       11;          1; inf              ; inf         ; inf          ;   1200.000; 2           ; 1                 ; 3            ; 105           ;       0.334; 3             ; 105            ;        0.3  ; 3                   ; 91                   ;              0.308
acm   ; 12_3_1    ;     12;      12; 4095;       11;          1; inf              ; inf         ; inf          ;   1200.000; 3           ; 2                 ; 6            ; 561           ;       0.998; 9             ; 666            ;        0.756; 6                   ; 547                  ;              1.17
acm   ; 12_4_1    ;     12;      12; 4095;       11;          1; inf              ; inf         ; inf          ;   1200.000; 4           ; 3                 ; 11           ; 2328          ;       4.384; 17            ; 2824           ;        3.168; 11                  ; 2314                 ;              8.606
acm   ; 12_5_1    ;     12;      12; 4095;       11;          1; inf              ; inf         ; inf          ;   1200.000; 5           ; 4                 ; 20           ; 8059          ;      20.662; 30            ; 9740           ;       15.652; 20                  ; 8045                 ;             70.742
acm   ; 12_6_1    ;     12;      12; 4095;       11;          1; inf              ; inf         ; inf          ;   1200.000; 6           ; 5                 ; 37           ; 24523         ;      94.77 ; 52            ; 28975          ;       77.404; inf                 ; inf                  ;           1200.000
acm   ; 12_7_1    ;     12;      12; 4095;       11;          1; inf              ; inf         ; inf          ;   1200.000; 7           ; 6                 ; 70           ; 68228         ;     412.465; 91            ; 77961          ;      357.216; inf                 ; inf                  ;           1200.000
acm   ; 12_8_1    ;     12;      12; 4095;       11;          1; inf              ; inf         ; inf          ;   1200.000; inf         ; inf               ; inf          ; inf           ;    1200.000; inf           ; inf            ;     1200.000; inf                 ; inf                  ;           1200.000
acm   ; 12_9_1    ;     12;      12; 4095;       11;          1; inf              ; inf         ; inf          ;   1200.000; inf         ; inf               ; inf          ; inf           ;    1200.000; inf           ; inf            ;     1200.000; inf                 ; inf                  ;           1200.000
acm   ; 12_10_0   ;     12;      12; 4095;       11;          1; inf              ; inf         ; inf          ;   1200.000; inf         ; inf               ; inf          ; inf           ;    1200.000; inf           ; inf            ;     1200.000; inf                 ; inf                  ;           1200.000
acm   ; 12_10_1   ;     12;      12; 4095;       11;          1; inf              ; inf         ; inf          ;   1200.000; inf         ; inf               ; inf          ; inf           ;    1200.000; inf           ; inf            ;     1200.000; inf                 ; inf                  ;           1200.000
acm   ; 12_11_0   ;     12;      12; 4095;       11;          1; inf              ; inf         ; inf          ;   1200.000; inf         ; inf               ; inf          ; inf           ;    1200.000; inf           ; inf            ;     1200.000; inf                 ; inf                  ;           1200.000
acm   ; 12_11_1   ;     12;      12; 4095;       11;          1; inf              ; inf         ; inf          ;   1200.000; inf         ; inf               ; inf          ; inf           ;    1200.000; inf           ; inf            ;     1200.000; inf                 ; inf                  ;           1200.000
acm   ; 12_12_1   ;     12;      12; 4095;       11;          1; inf              ; inf         ; inf          ;   1200.000; inf         ; inf               ; inf          ; inf           ;    1200.000; inf           ; inf            ;     1200.000; inf                 ; inf                  ;           1200.000
cb    ; cb_1      ;      5;       3;    2;       31;          1; 2                ; 5           ; 13           ;      0.002; 2           ; 2                 ; 5            ; 13            ;       0.037; 47            ; 145            ;        0.043; 85                  ; 141                  ;              1.025
cb    ; cb_2      ;      5;       3;    2;       31;          1; 3                ; 23          ; 74           ;      0.023; 2           ; 3                 ; 23           ; 74            ;       0.059; 71            ; 224            ;        0.067; 89                  ; 156                  ;              1.212
cb    ; cb_3      ;      5;       3;    2;       31;          1; 5                ; 90          ; 330          ;      0.118; 2           ; 5                 ; 85           ; 308           ;       0.155; 342           ; 1119           ;        0.432; 108                 ; 218                  ;              2.612
cb    ; cb_4      ;      5;       3;    2;       31;          2; 6                ; 180         ; 651          ;      0.26 ; 2           ; 6                 ; 159          ; 556           ;       0.235; 578           ; 2004           ;        0.985; 131                 ; 459                  ;             11.428
cb    ; cb_5      ;      5;       3;    2;       31;          2; 7                ; 359         ; 1316         ;      0.599; 2           ; 7                 ; 289          ; 993           ;       0.469; 1812          ; 6407           ;        3.634; 309                 ; 1090                 ;             77.852
cc    ; 2_3_2_g1  ;     12;       2;    4;       28;          2; 4                ; 85          ; 500          ;      0.153; 2           ; 4                 ; 66           ; 351           ;       0.122; 70            ; 367            ;        0.11 ; 69                  ; 363                  ;              3.492
cc    ; 2_3_2_g2  ;     12;       2;    4;       28;          1; 4                ; 68          ; 387          ;      0.112; 1           ; 4                 ; 46           ; 182           ;       0.032; 48            ; 190            ;        0.037; 47                  ; 186                  ;              0.754
cc    ; 2_3_2_g3  ;     12;       2;    4;       28;          1; 2                ; 5           ; 22           ;      0.003; 1           ; 2                 ; 5            ; 20            ;       0.002; 6             ; 24             ;        0.002; 6                   ; 24                   ;              0.007
cc    ; 2_3_2_g4  ;     12;       2;    4;       28;          1; 3                ; 18          ; 93           ;      0.021; 1           ; 3                 ; 17           ; 68            ;       0.009; 19            ; 76             ;        0.01 ; 18                  ; 72                   ;              0.084
cc    ; 2_4_3_g1  ;     20;       2;   27;       58;          2; 4                ; 219         ; 10413        ;     20.081; 2           ; 4                 ; 145          ; 5377          ;       9.629; 150           ; 5512           ;        6.921; 149                 ; 5485                 ;            574.769
cc    ; 2_4_3_g2  ;     20;       2;   27;       58;          1; 4                ; 145         ; 6385         ;      9.238; 1           ; 4                 ; 97           ; 2601          ;       0.301; 99            ; 2655           ;        0.343; 98                  ; 2628                 ;             18.169
cc    ; 2_4_3_g3  ;     20;       2;   27;       58;          1; 2                ; 5           ; 144          ;      0.123; 1           ; 2                 ; 5            ; 135           ;       0.02 ; 6             ; 162            ;        0.015; 6                   ; 162                  ;              0.055
cc    ; 2_4_3_g4  ;     20;       2;   27;       58;          1; inf              ; inf         ; inf          ;   1200.000; 1           ; 6                 ; 1101         ; 25632         ;       4.394; 1103          ; 25686          ;        4.845; inf                 ; inf                  ;           1200.000
cc    ; 2_5_4_g1  ;     30;       2;  256;      100;          2; inf              ; inf         ; inf          ;   1200.000; inf         ; inf               ; inf          ; inf           ;    1200.000; inf           ; inf            ;     1200.000; inf                 ; inf                  ;           1200.000
cc    ; 2_5_4_g2  ;     30;       2;  256;      100;          1; inf              ; inf         ; inf          ;   1200.000; 1           ; 4                 ; 136          ; 34624         ;       7.885; 138           ; 35136          ;        7.144; 137                 ; 34880                ;            577.165
cc    ; 2_5_4_g3  ;     30;       2;  256;      100;          1; 2                ; 5           ; 1344         ;     24.878; 1           ; 2                 ; 5            ; 1280          ;       3.292; 6             ; 1536           ;        1.939; 6                   ; 1536                 ;              2.601
cc    ; 2_5_4_g4  ;     30;       2;  256;      100;          1; inf              ; inf         ; inf          ;   1200.000; inf         ; inf               ; inf          ; inf           ;    1200.000; inf           ; inf            ;     1200.000; inf                 ; inf                  ;           1200.000
cc    ; 3_4_3_g1  ;     24;       3;   27;      195;          2; 4                ; 438         ; 22010        ;     77.662; 2           ; 4                 ; 319          ; 13765         ;      38.976; 324           ; 13981          ;       27.752; inf                 ; inf                  ;           1200.000
cc    ; 3_4_3_g2  ;     24;       3;   27;      195;          1; inf              ; inf         ; inf          ;   1200.000; 1           ; 6                 ; 2793         ; 75393         ;      18.608; 2795          ; 75447          ;       20.631; inf                 ; inf                  ;           1200.000
cc    ; 3_4_3_g3  ;     24;       3;   27;      195;          1; 4                ; 299         ; 13559        ;     33.172; 1           ; 4                 ; 208          ; 5616          ;       1.012; 210           ; 5670           ;        1.095; 209                 ; 5643                 ;            129.615
cc    ; 3_4_3_g4  ;     24;       3;   27;      195;          1; inf              ; inf         ; inf          ;   1200.000; 1           ; 6                 ; 4134         ; 111195        ;      30.575; 4136          ; 111249         ;       32.8  ; inf                 ; inf                  ;           1200.000
cc    ; 3_5_4_g1  ;     35;       3;  256;      342;          2; inf              ; inf         ; inf          ;   1200.000; inf         ; inf               ; inf          ; inf           ;    1200.000; inf           ; inf            ;     1200.000; inf                 ; inf                  ;           1200.000
cc    ; 3_5_4_g2  ;     35;       3;  256;      342;          1; inf              ; inf         ; inf          ;   1200.000; 1           ; 6                 ; 5573         ; 1426496       ;     444.703; 5575          ; 1427008        ;      463.392; inf                 ; inf                  ;           1200.000
cc    ; 3_5_4_g3  ;     35;       3;  256;      342;          1; inf              ; inf         ; inf          ;   1200.000; 1           ; 4                 ; 279          ; 71424         ;      21.529; 281           ; 71936          ;       20.835; inf                 ; inf                  ;           1200.000
cc    ; 3_5_4_g4  ;     35;       3;  256;      342;          1; inf              ; inf         ; inf          ;   1200.000; inf         ; inf               ; inf          ; inf           ;    1200.000; inf           ; inf            ;     1200.000; inf                 ; inf                  ;           1200.000
cc    ; 4_5_4_g1  ;     40;       4;  256;      968;          2; inf              ; inf         ; inf          ;   1200.000; inf         ; inf               ; inf          ; inf           ;    1200.000; inf           ; inf            ;     1200.000; inf                 ; inf                  ;           1200.000
cc    ; 4_5_4_g2  ;     40;       4;  256;      968;          1; inf              ; inf         ; inf          ;   1200.000; inf         ; inf               ; inf          ; inf           ;    1200.000; inf           ; inf            ;     1200.000; inf                 ; inf                  ;           1200.000
cc    ; 4_5_4_g3  ;     40;       4;  256;      968;          1; inf              ; inf         ; inf          ;   1200.000; inf         ; inf               ; inf          ; inf           ;    1200.000; inf           ; inf            ;     1200.000; inf                 ; inf                  ;           1200.000
cc    ; 4_5_4_g4  ;     40;       4;  256;      968;          1; inf              ; inf         ; inf          ;   1200.000; inf         ; inf               ; inf          ; inf           ;    1200.000; inf           ; inf            ;     1200.000; inf                 ; inf                  ;           1200.000
cn    ; 5         ;     12;       2;    5;       12;          2; 3                ; 4           ; 14           ;      0.012; 4           ; 3                 ; 6            ; 23            ;       0.019; 9             ; 35             ;        0.031; 6                   ; 19                   ;              0.104
cn    ; 6         ;     14;       2;    6;       14;          2; 4                ; 5           ; 20           ;      0.024; 5           ; 4                 ; 8            ; 35            ;       0.04 ; 12            ; 53             ;        0.064; 8                   ; 31                   ;              0.232
cn    ; 7         ;     16;       2;    7;       16;          2; 5                ; 6           ; 27           ;      0.04 ; 6           ; 5                 ; 10           ; 49            ;       0.072; 15            ; 74             ;        0.11 ; 10                  ; 45                   ;              0.622
cn    ; 8         ;     18;       2;    8;       18;          2; 6                ; 7           ; 35           ;      0.063; 7           ; 6                 ; 12           ; 65            ;       0.117; 18            ; 98             ;        0.175; 12                  ; 61                   ;              0.888
cn    ; 9         ;     20;       2;    9;       20;          2; 7                ; 8           ; 44           ;      0.092; 8           ; 7                 ; 14           ; 83            ;       0.18 ; 21            ; 125            ;        0.261; 14                  ; 79                   ;              2.396
cn    ; 10        ;     22;       2;   10;       22;          2; 8                ; 9           ; 54           ;      0.134; 9           ; 8                 ; 16           ; 103           ;       0.266; 24            ; 155            ;        0.377; 16                  ; 99                   ;              4.178
cn    ; 11        ;     24;       2;   11;       24;          2; 9                ; 10          ; 65           ;      0.182; 10          ; 9                 ; 18           ; 125           ;       0.378; 27            ; 188            ;        0.525; 18                  ; 121                  ;              6.686
cn    ; 12        ;     26;       2;   12;       26;          2; 10               ; 11          ; 77           ;      0.248; 11          ; 10                ; 20           ; 149           ;       0.517; 30            ; 224            ;        0.71 ; 20                  ; 145                  ;             10.018
cn    ; 13        ;     28;       2;   13;       28;          2; 11               ; 12          ; 90           ;      0.324; 12          ; 11                ; 22           ; 175           ;       0.699; 33            ; 263            ;        0.918; 22                  ; 171                  ;             13.447
cn    ; 14        ;     30;       2;   14;       30;          2; 12               ; 13          ; 104          ;      0.415; 13          ; 12                ; 24           ; 203           ;       0.917; 36            ; 305            ;        1.216; 24                  ; 199                  ;             17.932
cn    ; 15        ;     32;       2;   15;       32;          2; 13               ; 14          ; 119          ;      0.534; 14          ; 13                ; 26           ; 233           ;       1.181; 39            ; 350            ;        1.539; 26                  ; 229                  ;             27.051
cn    ; 16        ;     34;       2;   16;       34;          2; 14               ; 15          ; 135          ;      0.664; 15          ; 14                ; 28           ; 265           ;       1.511; 42            ; 398            ;        1.93 ; 28                  ; 261                  ;             36.936
cn    ; 17        ;     36;       2;   17;       36;          2; 15               ; 16          ; 152          ;      0.825; 16          ; 15                ; 30           ; 299           ;       1.907; 45            ; 449            ;        2.393; 30                  ; 295                  ;             45.031
cn    ; 18        ;     38;       2;   18;       38;          2; 16               ; 17          ; 170          ;      1.02 ; 17          ; 16                ; 32           ; 335           ;       2.36 ; 48            ; 503            ;        2.922; 32                  ; 331                  ;             64.699
cn    ; 19        ;     40;       2;   19;       40;          2; 17               ; 18          ; 189          ;      1.209; 18          ; 17                ; 34           ; 373           ;       2.871; 51            ; 560            ;        3.552; 34                  ; 369                  ;             76.877
cn    ; 20        ;     42;       2;   20;       42;          2; 18               ; 19          ; 209          ;      1.46 ; 19          ; 18                ; 36           ; 413           ;       3.485; 54            ; 620            ;        4.244; 36                  ; 409                  ;             98.072
cn    ; 21        ;     44;       2;   21;       44;          2; 19               ; 20          ; 230          ;      1.729; 20          ; 19                ; 38           ; 455           ;       4.18 ; 57            ; 683            ;        4.999; 38                  ; 451                  ;            120.906
cn    ; 22        ;     46;       2;   22;       46;          2; 20               ; 21          ; 252          ;      2.044; 21          ; 20                ; 40           ; 499           ;       5.049; 60            ; 749            ;        5.898; 40                  ; 495                  ;            166.664
cn    ; 23        ;     48;       2;   23;       48;          2; 21               ; 22          ; 275          ;      2.383; 22          ; 21                ; 42           ; 545           ;       5.988; 63            ; 818            ;        7.016; 42                  ; 541                  ;            183.32
cn    ; 24        ;     50;       2;   24;       50;          2; 22               ; 23          ; 299          ;      2.792; 23          ; 22                ; 44           ; 593           ;       7.008; 66            ; 890            ;        8.17 ; 44                  ; 589                  ;            257.585
cn    ; 25        ;     52;       2;   25;       52;          2; 23               ; 24          ; 324          ;      3.247; 24          ; 23                ; 46           ; 643           ;       8.176; 69            ; 965            ;        9.479; 46                  ; 639                  ;            234.571
cn    ; 26        ;     54;       2;   26;       54;          2; 24               ; 25          ; 350          ;      3.759; 25          ; 24                ; 48           ; 695           ;       9.508; 72            ; 1043           ;       10.995; 48                  ; 691                  ;            325.537
cn    ; 27        ;     56;       2;   27;       56;          2; 25               ; 26          ; 377          ;      4.339; 26          ; 25                ; 50           ; 749           ;      10.996; 75            ; 1124           ;       12.485; 50                  ; 745                  ;            425.413
cn    ; 28        ;     58;       2;   28;       58;          2; 26               ; 27          ; 405          ;      4.935; 27          ; 26                ; 52           ; 805           ;      12.641; 78            ; 1208           ;       14.555; 52                  ; 801                  ;            475.973
cn    ; 29        ;     60;       2;   29;       60;          2; 27               ; 28          ; 434          ;      5.602; 28          ; 27                ; 54           ; 863           ;      14.404; 81            ; 1295           ;       16.263; 54                  ; 859                  ;            650.421
cn    ; 30        ;     62;       2;   30;       62;          2; 28               ; 29          ; 464          ;      6.314; 29          ; 28                ; 56           ; 923           ;      16.495; 84            ; 1385           ;       18.453; 56                  ; 919                  ;            785.763
cn    ; 31        ;     64;       2;   31;       64;          2; 29               ; 30          ; 495          ;      7.21 ; 30          ; 29                ; 58           ; 985           ;      18.81 ; 87            ; 1478           ;       20.902; 58                  ; 981                  ;            901.877
cn    ; 32        ;     66;       2;   32;       66;          2; 30               ; 31          ; 527          ;      8.078; 31          ; 30                ; 60           ; 1049          ;      20.976; 90            ; 1574           ;       23.525; 60                  ; 1045                 ;           1081.43
cn    ; 33        ;     68;       2;   33;       68;          2; 31               ; 32          ; 560          ;      9.073; 32          ; 31                ; 62           ; 1115          ;      23.907; 93            ; 1673           ;       26.434; inf                 ; inf                  ;           1200.000
cn    ; 34        ;     70;       2;   34;       70;          2; 32               ; 33          ; 594          ;     10.08 ; 33          ; 32                ; 64           ; 1183          ;      26.777; 96            ; 1775           ;       29.329; inf                 ; inf                  ;           1200.000
cn    ; 35        ;     72;       2;   35;       72;          2; 33               ; 34          ; 629          ;     11.222; 34          ; 33                ; 66           ; 1253          ;      30.127; 99            ; 1880           ;       32.768; inf                 ; inf                  ;           1200.000
cn    ; 36        ;     74;       2;   36;       74;          2; 34               ; 35          ; 665          ;     12.56 ; 35          ; 34                ; 68           ; 1325          ;      33.351; 102           ; 1988           ;       36.711; inf                 ; inf                  ;           1200.000
cn    ; 37        ;     76;       2;   37;       76;          2; 35               ; 36          ; 702          ;     13.919; 36          ; 35                ; 70           ; 1399          ;      37.356; 105           ; 2099           ;       40.603; inf                 ; inf                  ;           1200.000
cn    ; 38        ;     78;       2;   38;       78;          2; 36               ; 37          ; 740          ;     15.268; 37          ; 36                ; 72           ; 1475          ;      41.452; 108           ; 2213           ;       45.036; inf                 ; inf                  ;           1200.000
cn    ; 39        ;     80;       2;   39;       80;          2; 37               ; 38          ; 779          ;     16.961; 38          ; 37                ; 74           ; 1553          ;      45.719; 111           ; 2330           ;       49.149; inf                 ; inf                  ;           1200.000
cn    ; 40        ;     82;       2;   40;       82;          2; 38               ; 39          ; 819          ;     18.45 ; 39          ; 38                ; 76           ; 1633          ;      50.773; 114           ; 2450           ;       54.608; inf                 ; inf                  ;           1200.000
cn    ; 41        ;     84;       2;   41;       84;          2; 39               ; 40          ; 860          ;     20.44 ; 40          ; 39                ; 78           ; 1715          ;      55.713; 117           ; 2573           ;       59.306; inf                 ; inf                  ;           1200.000
cn    ; 42        ;     86;       2;   42;       86;          2; 40               ; 41          ; 902          ;     22.29 ; 41          ; 40                ; 80           ; 1799          ;      61.465; 120           ; 2699           ;       65.721; inf                 ; inf                  ;           1200.000
cn    ; 43        ;     88;       2;   43;       88;          2; 41               ; 42          ; 945          ;     24.532; 42          ; 41                ; 82           ; 1885          ;      67.47 ; 123           ; 2828           ;       71.617; inf                 ; inf                  ;           1200.000
cn    ; 44        ;     90;       2;   44;       90;          2; 42               ; 43          ; 989          ;     26.79 ; 43          ; 42                ; 84           ; 1973          ;      74.045; 126           ; 2960           ;       78.263; inf                 ; inf                  ;           1200.000
cn    ; 45        ;     92;       2;   45;       92;          2; 43               ; 44          ; 1034         ;     29.259; 44          ; 43                ; 86           ; 2063          ;      81.189; 129           ; 3095           ;       84.621; inf                 ; inf                  ;           1200.000
cn    ; 46        ;     94;       2;   46;       94;          2; 44               ; 45          ; 1080         ;     31.68 ; 45          ; 44                ; 88           ; 2155          ;      88.68 ; 132           ; 3233           ;       92.704; inf                 ; inf                  ;           1200.000
cn    ; 47        ;     96;       2;   47;       96;          2; 45               ; 46          ; 1127         ;     34.246; 46          ; 45                ; 90           ; 2249          ;      96.272; 135           ; 3374           ;      100.253; inf                 ; inf                  ;           1200.000
cn    ; 48        ;     98;       2;   48;       98;          2; 46               ; 47          ; 1175         ;     37.212; 47          ; 46                ; 92           ; 2345          ;     104.427; 138           ; 3518           ;      108.351; inf                 ; inf                  ;           1200.000
cn    ; 49        ;    100;       2;   49;      100;          2; 47               ; 48          ; 1224         ;     40.379; 48          ; 47                ; 94           ; 2443          ;     113.184; 141           ; 3665           ;      117.391; inf                 ; inf                  ;           1200.000
cn    ; 50        ;    102;       2;   50;      102;          2; 48               ; 49          ; 1274         ;     43.397; 49          ; 48                ; 96           ; 2543          ;     122.92 ; 144           ; 3815           ;      126.438; inf                 ; inf                  ;           1200.000
cn    ; 51        ;    104;       2;   51;      104;          2; 49               ; 50          ; 1325         ;     46.994; 50          ; 49                ; 98           ; 2645          ;     133.476; 147           ; 3968           ;      137.19 ; inf                 ; inf                  ;           1200.000
cn    ; 52        ;    106;       2;   52;      106;          2; 50               ; 51          ; 1377         ;     50.478; 51          ; 50                ; 100          ; 2749          ;     144.21 ; 150           ; 4124           ;      147.856; inf                 ; inf                  ;           1200.000
cn    ; 53        ;    108;       2;   53;      108;          2; 51               ; 52          ; 1430         ;     54.544; 52          ; 51                ; 102          ; 2855          ;     155.805; 153           ; 4283           ;      160.359; inf                 ; inf                  ;           1200.000
cn    ; 54        ;    110;       2;   54;      110;          2; 52               ; 53          ; 1484         ;     58.672; 53          ; 52                ; 104          ; 2963          ;     168.304; 156           ; 4445           ;      170.767; inf                 ; inf                  ;           1200.000
cn    ; 55        ;    112;       2;   55;      112;          2; 53               ; 54          ; 1539         ;     62.776; 54          ; 53                ; 106          ; 3073          ;     181.284; 159           ; 4610           ;      184.139; inf                 ; inf                  ;           1200.000
cn    ; 56        ;    114;       2;   56;      114;          2; 54               ; 55          ; 1595         ;     66.999; 55          ; 54                ; 108          ; 3185          ;     195.567; 162           ; 4778           ;      198.46 ; inf                 ; inf                  ;           1200.000
cn    ; 57        ;    116;       2;   57;      116;          2; 55               ; 56          ; 1652         ;     72.033; 56          ; 55                ; 110          ; 3299          ;     209.153; 165           ; 4949           ;      211.659; inf                 ; inf                  ;           1200.000
cn    ; 58        ;    118;       2;   58;      118;          2; 56               ; 57          ; 1710         ;     77.521; 57          ; 56                ; 112          ; 3415          ;     226.119; 168           ; 5123           ;      226.488; inf                 ; inf                  ;           1200.000
cn    ; 59        ;    120;       2;   59;      120;          2; 57               ; 58          ; 1769         ;     83.073; 58          ; 57                ; 114          ; 3533          ;     241.433; 171           ; 5300           ;      240.039; inf                 ; inf                  ;           1200.000
cn    ; 60        ;    122;       2;   60;      122;          2; 58               ; 59          ; 1829         ;     88.228; 59          ; 58                ; 116          ; 3653          ;     258.487; 174           ; 5480           ;      259.513; inf                 ; inf                  ;           1200.000
eav   ; 2_2       ;      4;       2;    1;        2;          0; 1                ; 2           ; 2            ;      0    ; 0           ; 1                 ; 2            ; 2             ;       0    ; 2             ; 2              ;        0    ; 2                   ; 2                    ;              0
eav   ; 2_3       ;      6;       2;    1;        2;          0; 2                ; 3           ; 3            ;      0    ; 0           ; 2                 ; 3            ; 3             ;       0    ; 3             ; 3              ;        0    ; 3                   ; 3                    ;              0
eav   ; 2_4       ;      8;       2;    1;        2;          0; 3                ; 4           ; 4            ;      0    ; 0           ; 3                 ; 4            ; 4             ;       0    ; 4             ; 4              ;        0    ; 4                   ; 4                    ;              0
eav   ; 2_5       ;     10;       2;    1;        2;          0; 4                ; 5           ; 5            ;      0    ; 0           ; 4                 ; 5            ; 5             ;       0    ; 5             ; 5              ;        0    ; 5                   ; 5                    ;              0.001
eav   ; 2_6       ;     12;       2;    1;        2;          0; 5                ; 6           ; 6            ;      0    ; 0           ; 5                 ; 6            ; 6             ;       0    ; 6             ; 6              ;        0    ; 6                   ; 6                    ;              0.001
eav   ; 2_7       ;     14;       2;    1;        2;          0; 6                ; 7           ; 7            ;      0.001; 0           ; 6                 ; 7            ; 7             ;       0    ; 7             ; 7              ;        0    ; 7                   ; 7                    ;              0.001
eav   ; 3_2       ;      6;       3;    1;        4;          0; 2                ; 5           ; 7            ;      0.001; 0           ; 2                 ; 4            ; 4             ;       0    ; 4             ; 4              ;        0    ; 4                   ; 4                    ;              0
eav   ; 3_3       ;      9;       3;    1;        4;          0; 4                ; 12          ; 22           ;      0.005; 0           ; 4                 ; 9            ; 9             ;       0.001; 9             ; 9              ;        0.001; 9                   ; 9                    ;              0.005
eav   ; 3_4       ;     12;       3;    1;        4;          0; 6                ; 21          ; 49           ;      0.014; 0           ; 6                 ; 16           ; 16            ;       0.003; 16            ; 16             ;        0.003; 16                  ; 16                   ;              0.018
eav   ; 3_5       ;     15;       3;    1;        4;          0; 8                ; 32          ; 92           ;      0.029; 0           ; 8                 ; 25           ; 25            ;       0.004; 25            ; 25             ;        0.005; 25                  ; 25                   ;              0.043
eav   ; 3_6       ;     18;       3;    1;        4;          0; 10               ; 45          ; 155          ;      0.057; 0           ; 10                ; 36           ; 36            ;       0.007; 36            ; 36             ;        0.007; 36                  ; 36                   ;              0.088
eav   ; 3_7       ;     21;       3;    1;        4;          0; 12               ; 60          ; 242          ;      0.098; 0           ; 12                ; 49           ; 49            ;       0.01 ; 49            ; 49             ;        0.01 ; 49                  ; 49                   ;              0.158
eav   ; 4_2       ;      8;       4;    1;        6;          0; 3                ; 14          ; 29           ;      0.008; 0           ; 3                 ; 8            ; 8             ;       0.001; 8             ; 8              ;        0.001; 8                   ; 8                    ;              0.005
eav   ; 4_3       ;     12;       4;    1;        6;          0; 6                ; 50          ; 191          ;      0.116; 0           ; 6                 ; 27           ; 27            ;       0.008; 27            ; 27             ;        0.008; 27                  ; 27                   ;              0.083
eav   ; 4_4       ;     16;       4;    1;        6;          0; 9                ; 111         ; 708          ;      0.772; 0           ; 9                 ; 64           ; 64            ;       0.02 ; 64            ; 64             ;        0.021; 64                  ; 64                   ;              0.476
eav   ; 4_5       ;     20;       4;    1;        6;          0; 12               ; 202         ; 2005         ;      3.557; 0           ; 12                ; 125          ; 125           ;       0.04 ; 125           ; 125            ;        0.042; 125                 ; 125                  ;              1.795
eav   ; 4_6       ;     24;       4;    1;        6;          0; 15               ; 329         ; 4772         ;     13.228; 0           ; 15                ; 216          ; 216           ;       0.071; 216           ; 216            ;        0.074; 216                 ; 216                  ;              5.235
eav   ; 4_7       ;     28;       4;    1;        6;          0; 18               ; 498         ; 10029        ;     41.422; 0           ; 18                ; 343          ; 343           ;       0.115; 343           ; 343            ;        0.12 ; 343                 ; 343                  ;             13.25
eav   ; 5_2       ;     10;       5;    1;        8;          0; 4                ; 41          ; 131          ;      0.071; 0           ; 4                 ; 16           ; 16            ;       0.005; 16            ; 16             ;        0.005; 16                  ; 16                   ;              0.037
eav   ; 5_3       ;     15;       5;    1;        8;          0; 8                ; 208         ; 1712         ;      3.541; 0           ; 8                 ; 81           ; 81            ;       0.035; 81            ; 81             ;        0.037; 81                  ; 81                   ;              1.133
eav   ; 5_4       ;     20;       5;    1;        8;          0; 12               ; 576         ; 10606        ;     71.209; 0           ; 12                ; 256          ; 256           ;       0.116; 256           ; 256            ;        0.122; 256                 ; 256                  ;             11.616
eav   ; 5_5       ;     25;       5;    1;        8;          0; 16               ; 1247        ; 45613        ;    964.309; 0           ; 16                ; 625          ; 625           ;       0.293; 625           ; 625            ;        0.303; 625                 ; 625                  ;             66.413
eav   ; 5_6       ;     30;       5;    1;        8;          0; inf              ; inf         ; inf          ;   1200.000; 0           ; 20                ; 1296         ; 1296          ;       0.615; 1296          ; 1296           ;        0.64 ; 1296                ; 1296                 ;            279.248
eav   ; 5_7       ;     35;       5;    1;        8;          0; inf              ; inf         ; inf          ;   1200.000; 0           ; 24                ; 2401         ; 2401          ;       1.16 ; 2401          ; 2401           ;        1.193; 2401                ; 2401                 ;            945.997
eav   ; 6_2       ;     12;       6;    1;       10;          0; 5                ; 122         ; 612          ;      0.693; 0           ; 5                 ; 32           ; 32            ;       0.016; 32            ; 32             ;        0.017; 32                  ; 32                   ;              0.219
eav   ; 6_3       ;     18;       6;    1;       10;          0; 10               ; 860         ; 15637        ;    142.261; 0           ; 10                ; 243          ; 243           ;       0.144; 243           ; 243            ;        0.149; 243                 ; 243                  ;             14.133
eav   ; 6_4       ;     24;       6;    1;       10;          0; inf              ; inf         ; inf          ;   1200.000; 0           ; 15                ; 1024         ; 1024          ;       0.628; 1024          ; 1024           ;        0.656; 1024                ; 1024                 ;            249.892
eav   ; 6_5       ;     30;       6;    1;       10;          0; inf              ; inf         ; inf          ;   1200.000; 0           ; 20                ; 3125         ; 3125          ;       1.95 ; 3125          ; 3125           ;        2.014; inf                 ; inf                  ;           1200.000
eav   ; 6_6       ;     36;       6;    1;       10;          0; inf              ; inf         ; inf          ;   1200.000; 0           ; 25                ; 7776         ; 7776          ;       5.004; 7776          ; 7776           ;        5.097; inf                 ; inf                  ;           1200.000
eav   ; 6_7       ;     42;       6;    1;       10;          0; inf              ; inf         ; inf          ;   1200.000; 0           ; 30                ; 16807        ; 16807         ;      10.753; 16807         ; 16807          ;       11.148; inf                 ; inf                  ;           1200.000
eav   ; 7_2       ;     14;       7;    1;       12;          0; 6                ; 365         ; 2890         ;      7.187; 0           ; 6                 ; 64           ; 64            ;       0.044; 64            ; 64             ;        0.045; 64                  ; 64                   ;              1.181
eav   ; 7_3       ;     21;       7;    1;       12;          0; inf              ; inf         ; inf          ;   1200.000; 0           ; 12                ; 729          ; 729           ;       0.561; 729           ; 729            ;        0.581; 729                 ; 729                  ;            165.657
eav   ; 7_4       ;     28;       7;    1;       12;          0; inf              ; inf         ; inf          ;   1200.000; 0           ; 18                ; 4096         ; 4096          ;       3.244; 4096          ; 4096           ;        3.332; inf                 ; inf                  ;           1200.000
eav   ; 7_5       ;     35;       7;    1;       12;          0; inf              ; inf         ; inf          ;   1200.000; 0           ; 24                ; 15625        ; 15625         ;      12.631; 15625         ; 15625          ;       12.999; inf                 ; inf                  ;           1200.000
eav   ; 7_6       ;     42;       7;    1;       12;          0; inf              ; inf         ; inf          ;   1200.000; 0           ; 30                ; 46656        ; 46656         ;      38.001; 46656         ; 46656          ;       39.45 ; inf                 ; inf                  ;           1200.000
eav   ; 7_7       ;     49;       7;    1;       12;          0; inf              ; inf         ; inf          ;   1200.000; 0           ; 36                ; 117649       ; 117649        ;      97.135; 117649        ; 117649         ;      100.482; inf                 ; inf                  ;           1200.000
eav   ; 8_2       ;     16;       8;    1;       14;          0; 7                ; 1094        ; 13778        ;     77.776; 0           ; 7                 ; 128          ; 128           ;       0.113; 128           ; 128            ;        0.117; 128                 ; 128                  ;              6.164
eav   ; 8_3       ;     24;       8;    1;       14;          0; inf              ; inf         ; inf          ;   1200.000; 0           ; 14                ; 2187         ; 2187          ;       2.097; 2187          ; 2187           ;        2.178; inf                 ; inf                  ;           1200.000
eav   ; 8_4       ;     32;       8;    1;       14;          0; inf              ; inf         ; inf          ;   1200.000; 0           ; 21                ; 16384        ; 16384         ;      16.155; 16384         ; 16384          ;       16.675; inf                 ; inf                  ;           1200.000
eav   ; 8_5       ;     40;       8;    1;       14;          0; inf              ; inf         ; inf          ;   1200.000; 0           ; 28                ; 78125        ; 78125         ;      77.76 ; 78125         ; 78125          ;       80.362; inf                 ; inf                  ;           1200.000
eav   ; 8_6       ;     48;       8;    1;       14;          0; inf              ; inf         ; inf          ;   1200.000; 0           ; 35                ; 279936       ; 279936        ;     283.391; 279936        ; 279936         ;      293.374; inf                 ; inf                  ;           1200.000
eav   ; 8_7       ;     56;       8;    1;       14;          0; inf              ; inf         ; inf          ;   1200.000; 0           ; 42                ; 823543       ; 823543        ;     846.714; 823543        ; 823543         ;      871.222; inf                 ; inf                  ;           1200.000
gos   ; 3_3_1     ;      3;       3;    8;        6;          1; 2                ; 8           ; 106          ;      0.028; 3           ; 2                 ; 8            ; 102           ;       0.038; 17            ; 129            ;        0.023; 23                  ; 149                  ;              0.395
gos   ; 3_3_2     ;      3;       3;    8;        6;          1; 1                ; 1           ; 12           ;      0.004; 2           ; 1                 ; 1            ; 6             ;       0.003; 3             ; 22             ;        0.003; 3                   ; 14                   ;              0.004
gos   ; 3_3_3     ;      3;       3;    8;        6;          1; 4                ; 114         ; 2647         ;      0.841; 3           ; 4                 ; 65           ; 879           ;       0.46 ; 123           ; 1079           ;        0.475; 84                  ; 930                  ;             20.115
gos   ; 3_3_4     ;      3;       3;    8;        6;          1; 1                ; 3           ; 36           ;      0.01 ; 2           ; 1                 ; 3            ; 18            ;       0.006; 5             ; 34             ;        0.004; 5                   ; 26                   ;              0.01
gos   ; 3_3_5     ;      3;       3;    8;        6;          1; 0                ; 8           ; 0            ;      0.001; 0           ; 0                 ; 8            ; 0             ;       0    ; 1             ; 8              ;        0    ; 1                   ; 8                    ;              0
gos   ; 3_3_6     ;      3;       3;    8;        6;          1; 2                ; 18          ; 277          ;      0.079; 3           ; 2                 ; 17           ; 255           ;       0.085; 26            ; 176            ;        0.034; 32                  ; 196                  ;              0.603
gos   ; 3_3_7     ;      3;       3;    8;        6;          1; 4                ; 97          ; 2119         ;      0.632; 3           ; 4                 ; 54           ; 815           ;       0.422; 115           ; 1054           ;        0.459; 76                  ; 874                  ;             18.336
gos   ; 3_3_8     ;      3;       3;    8;        6;          1; 2                ; 7           ; 92           ;      0.024; 3           ; 2                 ; 7            ; 92            ;       0.035; 16            ; 124            ;        0.022; 22                  ; 144                  ;              0.382
gos   ; 3_3_9     ;      3;       3;    8;        6;          1; 6                ; 658         ; 22726        ;      9.188; 5           ; 6                 ; 76           ; 1661          ;       1.279; 256           ; 2981           ;        1.807; 217                 ; 2552                 ;            147.599
gos   ; 4_3_1     ;      3;       4;    8;        9;          1; 2                ; 12          ; 161          ;      0.064; 2           ; 2                 ; 12           ; 147           ;       0.06 ; 24            ; 220            ;        0.06 ; 14                  ; 155                  ;              0.379
gos   ; 4_3_2     ;      3;       4;    8;        9;          1; 1                ; 1           ; 12           ;      0.006; 2           ; 1                 ; 1            ; 12            ;       0.007; 3             ; 24             ;        0.005; 3                   ; 20                   ;              0.012
gos   ; 4_3_3     ;      3;       4;    8;        9;          1; 4                ; 578         ; 15457        ;      7.646; 2           ; 4                 ; 158          ; 1387          ;       1.159; 361           ; 3869           ;        3.077; 146                 ; 1306                 ;             32.189
gos   ; 4_3_4     ;      3;       4;    8;        9;          1; 1                ; 4           ; 48           ;      0.02 ; 2           ; 1                 ; 4            ; 47            ;       0.02 ; 6             ; 47             ;        0.009; 6                   ; 55                   ;              0.064
gos   ; 4_3_5     ;      3;       4;    8;        9;          1; 0                ; 8           ; 0            ;      0.001; 0           ; 0                 ; 8            ; 0             ;       0.001; 1             ; 8              ;        0.001; 1                   ; 8                    ;              0.001
gos   ; 4_3_6     ;      3;       4;    8;        9;          1; 2                ; 39          ; 648          ;      0.254; 2           ; 2                 ; 36           ; 439           ;       0.192; 45            ; 370            ;        0.112; 36                  ; 435                  ;              2.518
gos   ; 4_3_7     ;      3;       4;    8;        9;          1; 6                ; 13737       ; 633399       ;    556.123; 3           ; 6                 ; 513          ; 7965          ;      10.688; 1208          ; 17252          ;       21.087; inf                 ; inf                  ;           1200.000
gos   ; 4_3_8     ;      3;       4;    8;        9;          1; 3                ; 79          ; 1386         ;      0.567; 2           ; 3                 ; 64           ; 721           ;       0.394; 104           ; 1095           ;        0.584; 54                  ; 654                  ;              7.493
gos   ; 4_3_9     ;      3;       4;    8;        9;          1; inf              ; inf         ; inf          ;   1200.000; 5           ; 9                 ; 941          ; 31557         ;      84.942; 2816          ; 55727          ;       92.152; inf                 ; inf                  ;           1200.000
gos   ; 4_4_1     ;      4;       4;   16;       12;          1; 2                ; 15          ; 396          ;      0.284; 3           ; 2                 ; 15           ; 388           ;       0.352; 30            ; 517            ;        0.202; 42                  ; 605                  ;              7.074
gos   ; 4_4_2     ;      4;       4;   16;       12;          1; 2                ; 15          ; 396          ;      0.282; 3           ; 2                 ; 15           ; 388           ;       0.351; 30            ; 517            ;        0.203; 42                  ; 605                  ;              7.074
gos   ; 4_4_3     ;      4;       4;   16;       12;          1; inf              ; inf         ; inf          ;   1200.000; 3           ; 6                 ; 3344         ; 72808         ;     169.262; 4753          ; 110565         ;      225.729; inf                 ; inf                  ;           1200.000
gos   ; 4_4_4     ;      4;       4;   16;       12;          1; 1                ; 4           ; 96           ;      0.067; 2           ; 1                 ; 4            ; 56            ;       0.038; 6             ; 88             ;        0.024; 6                   ; 72                   ;              0.046
gos   ; 4_4_5     ;      4;       4;   16;       12;          1; 1                ; 4           ; 96           ;      0.067; 2           ; 1                 ; 4            ; 56            ;       0.038; 6             ; 88             ;        0.024; 6                   ; 72                   ;              0.046
gos   ; 4_4_6     ;      4;       4;   16;       12;          1; 3                ; 408         ; 18686        ;     18.607; 3           ; 3                 ; 260          ; 9989          ;      13.294; 324           ; 5081           ;        4.12 ; inf                 ; inf                  ;           1200.000
gos   ; 4_4_7     ;      4;       4;   16;       12;          1; inf              ; inf         ; inf          ;   1200.000; 3           ; 6                 ; 2915         ; 69554         ;     159.585; 4359          ; 107586         ;      223.526; inf                 ; inf                  ;           1200.000
gos   ; 4_4_8     ;      4;       4;   16;       12;          1; inf              ; inf         ; inf          ;   1200.000; 3           ; 6                 ; 2915         ; 69554         ;     160.648; 4359          ; 107586         ;      224.807; inf                 ; inf                  ;           1200.000
gos   ; 4_4_9     ;      4;       4;   16;       12;          1; inf              ; inf         ; inf          ;   1200.000; inf         ; inf               ; inf          ; inf           ;    1200.000; inf           ; inf            ;     1200.000; inf                 ; inf                  ;           1200.000
gos   ; 5_3_1     ;      3;       5;    8;       12;          1; 2                ; 16          ; 217          ;      0.118; 2           ; 2                 ; 16           ; 206           ;       0.113; 31            ; 296            ;        0.11 ; 18                  ; 214                  ;              0.914
gos   ; 5_3_2     ;      3;       5;    8;       12;          1; 1                ; 1           ; 12           ;      0.008; 2           ; 1                 ; 1            ; 12            ;       0.01 ; 3             ; 24             ;        0.006; 3                   ; 20                   ;              0.017
gos   ; 5_3_3     ;      3;       5;    8;       12;          1; 4                ; 1428        ; 40677        ;     27.258; 2           ; 4                 ; 804          ; 8473          ;      11.295; 816           ; 10115          ;       11.656; inf                 ; inf                  ;           1200.000
gos   ; 5_3_4     ;      3;       5;    8;       12;          1; 1                ; 5           ; 60           ;      0.034; 2           ; 1                 ; 5            ; 60            ;       0.036; 7             ; 56             ;        0.016; 7                   ; 68                   ;              0.126
gos   ; 5_3_5     ;      3;       5;    8;       12;          1; 0                ; 8           ; 0            ;      0.002; 0           ; 0                 ; 8            ; 0             ;       0.002; 1             ; 8              ;        0.001; 1                   ; 8                    ;              0.001
gos   ; 5_3_6     ;      3;       5;    8;       12;          1; 2                ; 62          ; 1056         ;      0.586; 2           ; 2                 ; 54           ; 846           ;       0.537; 69            ; 595            ;        0.25 ; 56                  ; 854                  ;             12.484
gos   ; 5_3_7     ;      3;       5;    8;       12;          1; inf              ; inf         ; inf          ;   1200.000; 4           ; 8                 ; 2361         ; 72704         ;     501.227; 11887         ; 234848         ;      603.16 ; inf                 ; inf                  ;           1200.000
gos   ; 5_3_8     ;      3;       5;    8;       12;          1; 4                ; 1110        ; 28495        ;     18.522; 3           ; 4                 ; 412          ; 10079         ;      21.549; 692           ; 9202           ;       10.681; inf                 ; inf                  ;           1200.000
gos   ; 5_3_9     ;      3;       5;    8;       12;          1; inf              ; inf         ; inf          ;   1200.000; 5           ; 12                ; 12526        ; 302853        ;     749.457; inf           ; inf            ;     1200.000; inf                 ; inf                  ;           1200.000
gos   ; 5_4_1     ;      4;       5;   16;       16;          1; 2                ; 20          ; 535          ;      0.514; 2           ; 2                 ; 20           ; 498           ;       0.491; 39            ; 742            ;        0.446; 22                  ; 514                  ;              4.34
gos   ; 5_4_2     ;      4;       5;   16;       16;          1; 2                ; 20          ; 535          ;      0.501; 2           ; 2                 ; 20           ; 498           ;       0.48 ; 39            ; 742            ;        0.447; 22                  ; 514                  ;              4.361
gos   ; 5_4_3     ;      4;       5;   16;       16;          1; inf              ; inf         ; inf          ;   1200.000; inf         ; inf               ; inf          ; inf           ;    1200.000; inf           ; inf            ;     1200.000; inf                 ; inf                  ;           1200.000
gos   ; 5_4_4     ;      4;       5;   16;       16;          1; 1                ; 5           ; 120          ;      0.121; 2           ; 1                 ; 5            ; 119           ;       0.123; 7             ; 111            ;        0.048; 7                   ; 135                  ;              0.394
gos   ; 5_4_5     ;      4;       5;   16;       16;          1; 1                ; 5           ; 120          ;      0.121; 2           ; 1                 ; 5            ; 119           ;       0.126; 7             ; 111            ;        0.048; 7                   ; 135                  ;              0.39
gos   ; 5_4_6     ;      4;       5;   16;       16;          1; 3                ; 1096        ; 52813        ;     64.061; 2           ; 3                 ; 514          ; 9835          ;      18.358; 663           ; 12053          ;       15.38 ; 485                 ; 9411                 ;           1057.96
gos   ; 5_4_7     ;      4;       5;   16;       16;          1; inf              ; inf         ; inf          ;   1200.000; inf         ; inf               ; inf          ; inf           ;    1200.000; inf           ; inf            ;     1200.000; inf                 ; inf                  ;           1200.000
gos   ; 5_4_8     ;      4;       5;   16;       16;          1; inf              ; inf         ; inf          ;   1200.000; inf         ; inf               ; inf          ; inf           ;    1200.000; inf           ; inf            ;     1200.000; inf                 ; inf                  ;           1200.000
gos   ; 5_4_9     ;      4;       5;   16;       16;          1; inf              ; inf         ; inf          ;   1200.000; inf         ; inf               ; inf          ; inf           ;    1200.000; inf           ; inf            ;     1200.000; inf                 ; inf                  ;           1200.000
gos   ; 5_5_1     ;      5;       5;   32;       20;          1; 2                ; 24          ; 1256         ;      3.078; 3           ; 2                 ; 24           ; 1240          ;       3.266; 47            ; 1729           ;        1.833; 67                  ; 2025                 ;            103.631
gos   ; 5_5_2     ;      5;       5;   32;       20;          1; 2                ; 24          ; 1256         ;      3.099; 3           ; 2                 ; 24           ; 1240          ;       3.24 ; 47            ; 1729           ;        1.858; 67                  ; 2025                 ;            102.953
gos   ; 5_5_3     ;      5;       5;   32;       20;          1; inf              ; inf         ; inf          ;   1200.000; inf         ; inf               ; inf          ; inf           ;    1200.000; inf           ; inf            ;     1200.000; inf                 ; inf                  ;           1200.000
gos   ; 5_5_4     ;      5;       5;   32;       20;          1; 1                ; 5           ; 240          ;      0.469; 2           ; 1                 ; 5            ; 150           ;       0.268; 7             ; 214            ;        0.159; 7                   ; 182                  ;              0.256
gos   ; 5_5_5     ;      5;       5;   32;       20;          1; 1                ; 5           ; 240          ;      0.47 ; 2           ; 1                 ; 5            ; 150           ;       0.271; 7             ; 214            ;        0.16 ; 7                   ; 182                  ;              0.257
gos   ; 5_5_6     ;      5;       5;   32;       20;          1; inf              ; inf         ; inf          ;   1200.000; inf         ; inf               ; inf          ; inf           ;    1200.000; 6226          ; 215546         ;      755.279; inf                 ; inf                  ;           1200.000
gos   ; 5_5_7     ;      5;       5;   32;       20;          1; inf              ; inf         ; inf          ;   1200.000; inf         ; inf               ; inf          ; inf           ;    1200.000; inf           ; inf            ;     1200.000; inf                 ; inf                  ;           1200.000
gos   ; 5_5_8     ;      5;       5;   32;       20;          1; inf              ; inf         ; inf          ;   1200.000; inf         ; inf               ; inf          ; inf           ;    1200.000; inf           ; inf            ;     1200.000; inf                 ; inf                  ;           1200.000
gos   ; 5_5_9     ;      5;       5;   32;       20;          1; inf              ; inf         ; inf          ;   1200.000; inf         ; inf               ; inf          ; inf           ;    1200.000; inf           ; inf            ;     1200.000; inf                 ; inf                  ;           1200.000
gra   ; 3_3_1     ;      6;       3;    8;       18;          2; 4                ; 241         ; 2016         ;      0.889; 3           ; 4                 ; 200          ; 1549          ;       0.72 ; 342           ; 2588           ;        1.165; 185                 ; 1689                 ;             72.279
gra   ; 3_3_2     ;      6;       3;    8;       18;          2; 4                ; 174         ; 1157         ;      0.383; 3           ; 4                 ; 152          ; 945           ;       0.431; 715           ; 5379           ;        3.23 ; 257                 ; 2185                 ;            135.613
gra   ; 3_3_3     ;      6;       3;    8;       18;          1; 3                ; 28          ; 175          ;      0.056; 3           ; 3                 ; 28           ; 175           ;       0.22 ; 516           ; 2831           ;        1.234; 53                  ; 286                  ;              1.673
gra   ; 4_3_1     ;      7;       4;    8;       32;          2; 4                ; 481         ; 4231         ;      2.321; 2           ; 5                 ; 961          ; 6700          ;       3.537; 865           ; 7622           ;        6.774; 306                 ; 3175                 ;            315.798
gra   ; 4_3_2     ;      7;       4;    8;       32;          2; 5                ; 1119        ; 9883         ;      5.665; 2           ; 5                 ; 812          ; 5630          ;       2.824; 5067          ; 51174          ;       55.45 ; inf                 ; inf                  ;           1200.000
gra   ; 4_3_3     ;      7;       4;    8;       32;          2; 4                ; 227         ; 1713         ;      0.801; 2           ; 4                 ; 203          ; 1329          ;       0.588; 4142          ; 43923          ;       51.632; 354                 ; 3798                 ;            455.979
gra   ; 4_3_4     ;      7;       4;    8;       32;          1; 3                ; 38          ; 255          ;      0.115; 2           ; 3                 ; 38           ; 243           ;       0.151; 3502          ; 22351          ;       13.85 ; 89                  ; 551                  ;             10.109
gra   ; 4_4_1     ;      8;       4;   16;       40;          2; 5                ; 2085        ; 33079        ;     40.486; 3           ; 5                 ; 1653         ; 24252         ;      21.1  ; 8723          ; 163288         ;      242.952; inf                 ; inf                  ;           1200.000
gra   ; 4_4_2     ;      8;       4;   16;       40;          2; 6                ; 8845        ; 170496       ;    282.287; 3           ; 6                 ; 6050         ; 105935        ;     108.653; inf           ; inf            ;     1200.000; inf                 ; inf                  ;           1200.000
gra   ; 4_4_3     ;      8;       4;   16;       40;          2; 5                ; 1345        ; 23706        ;     35.074; 3           ; 5                 ; 1119         ; 18038         ;      17.167; inf           ; inf            ;     1200.000; inf                 ; inf                  ;           1200.000
gra   ; 4_4_4     ;      8;       4;   16;       40;          1; 4                ; 249         ; 4113         ;      3.625; 3           ; 4                 ; 225          ; 3393          ;       5.657; 39758         ; 435857         ;      406.568; 95                  ; 1026                 ;             19.164
gra   ; 5_3_1     ;      8;       5;    8;       58;          2; 4                ; 751         ; 6527         ;      4.857; 2           ; 5                 ; 1876         ; 13534         ;       9.543; 2287          ; 22812          ;       40.492; inf                 ; inf                  ;           1200.000
gra   ; 5_3_2     ;      8;       5;    8;       58;          2; 5                ; 2065        ; 18433        ;     17.592; 2           ; 5                 ; 1570         ; 11409         ;       8.021; 33495         ; 424985         ;      800.609; inf                 ; inf                  ;           1200.000
gra   ; 5_3_3     ;      8;       5;    8;       58;          2; 5                ; 1606        ; 15578        ;     15.526; 2           ; 5                 ; 1214         ; 9428          ;       6.699; 33001         ; 422246         ;      813.199; inf                 ; inf                  ;           1200.000
gra   ; 5_3_4     ;      8;       5;    8;       58;          2; 4                ; 353         ; 2713         ;      1.686; 2           ; 4                 ; 320          ; 2190          ;       1.344; 31773         ; 411403         ;      789.082; inf                 ; inf                  ;           1200.000
gra   ; 5_3_5     ;      8;       5;    8;       58;          1; 3                ; 49          ; 343          ;      0.207; 2           ; 3                 ; 49           ; 331           ;       0.33 ; 26169         ; 180407         ;      140.026; 140                 ; 839                  ;             32.456
gra   ; 5_4_1     ;      9;       5;   16;       74;          2; 5                ; 3684        ; 62633        ;    255.019; 2           ; 6                 ; 8604         ; 116083        ;     138.697; inf           ; inf            ;     1200.000; inf                 ; inf                  ;           1200.000
gra   ; 5_4_2     ;      9;       5;   16;       74;          2; inf              ; inf         ; inf          ;   1200.000; 2           ; 6                 ; 9888         ; 131768        ;     148.74 ; inf           ; inf            ;     1200.000; inf                 ; inf                  ;           1200.000
gra   ; 5_4_3     ;      9;       5;   16;       74;          2; inf              ; inf         ; inf          ;   1200.000; 2           ; 6                 ; 6330         ; 92328         ;     113.445; inf           ; inf            ;     1200.000; inf                 ; inf                  ;           1200.000
gra   ; 5_4_4     ;      9;       5;   16;       74;          2; 5                ; 2216        ; 45418        ;    236.906; 2           ; 5                 ; 1509         ; 22331         ;      24.075; inf           ; inf            ;     1200.000; inf                 ; inf                  ;           1200.000
gra   ; 5_4_5     ;      9;       5;   16;       74;          1; 4                ; 366         ; 6378         ;      9.247; 2           ; 4                 ; 344          ; 4925          ;       5.178; inf           ; inf            ;     1200.000; 155                 ; 1815                 ;            107.018
gra   ; 5_5_1     ;     10;       5;   32;       90;          2; inf              ; inf         ; inf          ;   1200.000; inf         ; inf               ; inf          ; inf           ;    1200.000; inf           ; inf            ;     1200.000; inf                 ; inf                  ;           1200.000
gra   ; 5_5_2     ;     10;       5;   32;       90;          2; inf              ; inf         ; inf          ;   1200.000; inf         ; inf               ; inf          ; inf           ;    1200.000; inf           ; inf            ;     1200.000; inf                 ; inf                  ;           1200.000
gra   ; 5_5_3     ;     10;       5;   32;       90;          2; inf              ; inf         ; inf          ;   1200.000; inf         ; inf               ; inf          ; inf           ;    1200.000; inf           ; inf            ;     1200.000; inf                 ; inf                  ;           1200.000
gra   ; 5_5_4     ;     10;       5;   32;       90;          2; inf              ; inf         ; inf          ;   1200.000; inf         ; inf               ; inf          ; inf           ;    1200.000; inf           ; inf            ;     1200.000; inf                 ; inf                  ;           1200.000
gra   ; 5_5_5     ;     10;       5;   32;       90;          1; inf              ; inf         ; inf          ;   1200.000; 3           ; 5                 ; 2616         ; 92271         ;     275.612; inf           ; inf            ;     1200.000; 160                 ; 3394                 ;            203.695
sc    ; 2_3_g1    ;      7;       2;    2;       14;          1; 3                ; 8           ; 18           ;      0.004; 1           ; 3                 ; 8            ; 16            ;       0.002; 10            ; 20             ;        0.004; 9                   ; 18                   ;              0.013
sc    ; 2_3_g2    ;      7;       2;    2;       14;          1; 5                ; 28          ; 74           ;      0.023; 1           ; 5                 ; 22           ; 43            ;       0.01 ; 24            ; 47             ;        0.013; 23                  ; 45                   ;              0.114
sc    ; 2_3_g3    ;      7;       2;    2;       14;          2; 4                ; 18          ; 45           ;      0.011; 2           ; 4                 ; 16           ; 39            ;       0.011; 18            ; 43             ;        0.012; 17                  ; 41                   ;              0.088
sc    ; 2_3_g4    ;      7;       2;    2;       14;          2; 5                ; 29          ; 75           ;      0.023; 2           ; 5                 ; 25           ; 63            ;       0.021; 28            ; 69             ;        0.02 ; 27                  ; 67                   ;              0.229
sc    ; 2_4_g1    ;      9;       2;    2;       16;          1; 4                ; 13          ; 28           ;      0.008; 1           ; 4                 ; 13           ; 26            ;       0.005; 15            ; 30             ;        0.007; 14                  ; 28                   ;              0.039
sc    ; 2_4_g2    ;      9;       2;    2;       16;          1; 7                ; 46          ; 121          ;      0.047; 1           ; 7                 ; 38           ; 75            ;       0.021; 40            ; 79             ;        0.024; 39                  ; 77                   ;              0.378
sc    ; 2_4_g3    ;      9;       2;    2;       16;          2; 6                ; 35          ; 89           ;      0.029; 2           ; 6                 ; 30           ; 74            ;       0.026; 32            ; 78             ;        0.027; 31                  ; 76                   ;              0.367
sc    ; 2_4_g4    ;      9;       2;    2;       16;          2; 7                ; 47          ; 122          ;      0.047; 2           ; 7                 ; 41           ; 104           ;       0.039; 44            ; 110            ;        0.038; 43                  ; 108                  ;              0.718
sc    ; 2_5_g1    ;     11;       2;    2;       18;          1; 5                ; 19          ; 40           ;      0.013; 1           ; 5                 ; 19           ; 38            ;       0.009; 21            ; 42             ;        0.011; 20                  ; 40                   ;              0.088
sc    ; 2_5_g2    ;     11;       2;    2;       18;          1; 9                ; 68          ; 178          ;      0.072; 1           ; 9                 ; 58           ; 115           ;       0.034; 60            ; 119            ;        0.04 ; 59                  ; 117                  ;              0.922
sc    ; 2_5_g3    ;     11;       2;    2;       18;          2; 8                ; 55          ; 140          ;      0.053; 2           ; 8                 ; 48           ; 119           ;       0.047; 50            ; 123            ;        0.047; 49                  ; 121                  ;              1.04
sc    ; 2_5_g4    ;     11;       2;    2;       18;          2; 9                ; 69          ; 179          ;      0.075; 2           ; 9                 ; 61           ; 155           ;       0.062; 64            ; 161            ;        0.063; 63                  ; 159                  ;              1.737
sc    ; 2_6_g1    ;     13;       2;    2;       20;          1; 6                ; 26          ; 54           ;      0.019; 1           ; 6                 ; 26           ; 52            ;       0.013; 28            ; 56             ;        0.016; 27                  ; 54                   ;              0.173
sc    ; 2_6_g2    ;     13;       2;    2;       20;          1; 11               ; 94          ; 245          ;      0.106; 1           ; 11                ; 82           ; 163           ;       0.05 ; 84            ; 167            ;        0.059; 83                  ; 165                  ;              1.959
sc    ; 2_6_g3    ;     13;       2;    2;       20;          2; 10               ; 79          ; 201          ;      0.083; 2           ; 10                ; 70           ; 174           ;       0.073; 72            ; 178            ;        0.073; 71                  ; 176                  ;              2.454
sc    ; 2_6_g4    ;     13;       2;    2;       20;          2; 11               ; 95          ; 246          ;      0.105; 2           ; 11                ; 85           ; 216           ;       0.092; 88            ; 222            ;        0.092; 87                  ; 220                  ;              3.576
sc    ; 2_7_g1    ;     15;       2;    2;       22;          1; 7                ; 34          ; 70           ;      0.026; 1           ; 7                 ; 34           ; 68            ;       0.018; 36            ; 72             ;        0.022; 35                  ; 70                   ;              0.311
sc    ; 2_7_g2    ;     15;       2;    2;       22;          1; 13               ; 124         ; 322          ;      0.144; 1           ; 13                ; 110          ; 219           ;       0.071; 112           ; 223            ;        0.081; 111                 ; 221                  ;              3.699
sc    ; 2_7_g3    ;     15;       2;    2;       22;          2; 12               ; 107         ; 272          ;      0.118; 2           ; 12                ; 96           ; 239           ;       0.102; 98            ; 243            ;        0.105; 97                  ; 241                  ;              4.702
sc    ; 2_7_g4    ;     15;       2;    2;       22;          2; 13               ; 125         ; 323          ;      0.146; 2           ; 13                ; 113          ; 287           ;       0.127; 116           ; 293            ;        0.126; 115                 ; 291                  ;              6.58
sc    ; 2_8_g1    ;     17;       2;    2;       24;          1; 8                ; 43          ; 88           ;      0.034; 1           ; 8                 ; 43           ; 86            ;       0.025; 45            ; 90             ;        0.03 ; 44                  ; 88                   ;              0.515
sc    ; 2_8_g2    ;     17;       2;    2;       24;          1; 15               ; 158         ; 409          ;      0.188; 1           ; 15                ; 142          ; 283           ;       0.093; 144           ; 287            ;        0.108; 143                 ; 285                  ;              6.327
sc    ; 2_8_g3    ;     17;       2;    2;       24;          2; 14               ; 139         ; 353          ;      0.158; 2           ; 14                ; 126          ; 314           ;       0.138; 128           ; 318            ;        0.145; 127                 ; 316                  ;              8.317
sc    ; 2_8_g4    ;     17;       2;    2;       24;          2; 15               ; 159         ; 410          ;      0.188; 2           ; 15                ; 145          ; 368           ;       0.17 ; 148           ; 374            ;        0.167; 147                 ; 372                  ;             11.512
sc    ; 3_4_g1    ;     13;       3;    2;       54;          1; 4                ; 39          ; 86           ;      0.041; 1           ; 4                 ; 38           ; 76            ;       0.023; 40            ; 80             ;        0.028; 39                  ; 78                   ;              0.458
sc    ; 3_4_g2    ;     13;       3;    2;       54;          1; 7                ; 281         ; 932          ;      0.525; 1           ; 7                 ; 163          ; 326           ;       0.147; 165           ; 330            ;        0.17 ; 164                 ; 328                  ;             10.642
sc    ; 3_4_g3    ;     13;       3;    2;       54;          2; 6                ; 159         ; 453          ;      0.238; 2           ; 6                 ; 130          ; 348           ;       0.221; 132           ; 352            ;        0.18 ; 131                 ; 350                  ;              9.844
sc    ; 3_4_g4    ;     13;       3;    2;       54;          2; 7                ; 305         ; 1041         ;      0.587; 2           ; 7                 ; 219          ; 652           ;       0.421; 222           ; 660            ;        0.339; 221                 ; 658                  ;             31.743
sc    ; 3_5_g1    ;     16;       3;    2;       63;          1; 5                ; 67          ; 142          ;      0.086; 1           ; 5                 ; 66           ; 132           ;       0.049; 68            ; 136            ;        0.058; 67                  ; 134                  ;              1.542
sc    ; 3_5_g2    ;     16;       3;    2;       63;          1; 9                ; 452         ; 1385         ;      0.959; 1           ; 9                 ; 298          ; 596           ;       0.296; 300           ; 600            ;        0.346; 299                 ; 598                  ;             41.818
sc    ; 3_5_g3    ;     16;       3;    2;       63;          2; 8                ; 295         ; 803          ;      0.54 ; 2           ; 8                 ; 242          ; 626           ;       0.458; 244           ; 630            ;        0.401; 243                 ; 628                  ;             41.389
sc    ; 3_5_g4    ;     16;       3;    2;       63;          2; 9                ; 478         ; 1500         ;      1.02 ; 2           ; 9                 ; 355          ; 1000          ;       0.741; 358           ; 1008           ;        0.627; 357                 ; 1006                 ;             94.82
sc    ; 3_6_g1    ;     19;       3;    2;       72;          1; 6                ; 104         ; 216          ;      0.147; 1           ; 6                 ; 103          ; 206           ;       0.085; 105           ; 210            ;        0.102; 104                 ; 208                  ;              4.247
sc    ; 3_6_g2    ;     19;       3;    2;       72;          1; 11               ; 680         ; 1981         ;      1.512; 1           ; 11                ; 486          ; 972           ;       0.523; 488           ; 976            ;        0.603; 487                 ; 974                  ;            117.13
sc    ; 3_6_g3    ;     19;       3;    2;       72;          2; 10               ; 487         ; 1294         ;      0.974; 2           ; 10                ; 403          ; 1024          ;       0.838; 405           ; 1028           ;        0.753; 404                 ; 1026                 ;            132.388
sc    ; 3_6_g4    ;     19;       3;    2;       72;          2; 11               ; 708         ; 2102         ;      1.58 ; 2           ; 11                ; 544          ; 1479          ;       1.227; 547           ; 1487           ;        1.055; 546                 ; 1485                 ;            255.988
sc    ; 3_7_g1    ;     22;       3;    2;       81;          1; 7                ; 151         ; 310          ;      0.234; 1           ; 7                 ; 150          ; 300           ;       0.138; 152           ; 304            ;        0.161; 151                 ; 302                  ;              9.443
sc    ; 3_7_g2    ;     22;       3;    2;       81;          1; 13               ; 974         ; 2742         ;      2.26 ; 1           ; 13                ; 735          ; 1470          ;       0.855; 737           ; 1474           ;        0.949; 736                 ; 1472                 ;            285.927
sc    ; 3_7_g3    ;     22;       3;    2;       81;          2; 12               ; 740         ; 1936         ;      1.603; 2           ; 12                ; 621          ; 1561          ;       1.323; 623           ; 1565           ;        1.221; 622                 ; 1563                 ;            347.959
sc    ; 3_7_g4    ;     22;       3;    2;       81;          2; 13               ; 1004        ; 2869         ;      2.313; 2           ; 13                ; 794          ; 2108          ;       1.844; 797           ; 2116           ;        1.62 ; 796                 ; 2114                 ;            579.023
sc    ; 3_8_g1    ;     25;       3;    2;       90;          1; 8                ; 209         ; 426          ;      0.338; 1           ; 8                 ; 208          ; 416           ;       0.205; 210           ; 420            ;        0.245; 209                 ; 418                  ;             19.492
sc    ; 3_8_g2    ;     25;       3;    2;       90;          1; 15               ; 1341        ; 3684         ;      3.249; 1           ; 15                ; 1053         ; 2106          ;       1.273; 1055          ; 2110           ;        1.403; 1054                ; 2108                 ;            613.453
sc    ; 3_8_g3    ;     25;       3;    2;       90;          2; 14               ; 1063        ; 2751         ;      2.383; 2           ; 14                ; 904          ; 2256          ;       2.058; 906           ; 2260           ;        1.919; 905                 ; 2258                 ;            799.482
sc    ; 3_8_g4    ;     25;       3;    2;       90;          2; 15               ; 1373        ; 3817         ;      3.357; 2           ; 15                ; 1113         ; 2906          ;       2.6  ; 1116          ; 2914           ;        2.367; 1115                ; 2912                 ;           1174.16
sc    ; 4_5_g1    ;     21;       4;    2;      180;          1; 5                ; 200         ; 445          ;      0.37 ; 1           ; 5                 ; 191          ; 382           ;       0.195; 193           ; 386            ;        0.218; 192                 ; 384                  ;             17.034
sc    ; 4_5_g2    ;     21;       4;    2;      180;          1; 11               ; 15156       ; 84604        ;     78.251; 1           ; 12                ; 3367         ; 6734          ;       5.826; 3369          ; 6738           ;        6.551; inf                 ; inf                  ;           1200.000
sc    ; 4_5_g3    ;     21;       4;    2;      180;          2; 7                ; 835         ; 2319         ;      2.217; 2           ; 7                 ; 711          ; 1823          ;       1.948; 713           ; 1827           ;        1.555; 712                 ; 1825                 ;            470.805
sc    ; 4_5_g4    ;     21;       4;    2;      180;          2; 8                ; 1645        ; 5345         ;      5.204; 2           ; 8                 ; 1254         ; 3549          ;       3.984; 1257          ; 3557           ;        3.061; inf                 ; inf                  ;           1200.000
sc    ; 4_6_g1    ;     25;       4;    2;      208;          1; 6                ; 361         ; 763          ;      0.801; 1           ; 6                 ; 354          ; 708           ;       0.433; 356           ; 712            ;        0.48 ; 355                 ; 710                  ;             69.276
sc    ; 4_6_g2    ;     25;       4;    2;      208;          1; 14               ; 26215       ; 136131       ;    154.172; 1           ; 15                ; 6854         ; 13708         ;      12.909; 6856          ; 13712          ;       14.358; inf                 ; inf                  ;           1200.000
sc    ; 4_6_g3    ;     25;       4;    2;      208;          2; 9                ; 1714        ; 4442         ;      5.323; 2           ; 9                 ; 1497         ; 3667          ;       4.685; 1499          ; 3671           ;        3.868; inf                 ; inf                  ;           1200.000
sc    ; 4_6_g4    ;     25;       4;    2;      208;          2; 10               ; 2819        ; 8292         ;      9.694; 2           ; 10                ; 2266         ; 6010          ;       7.741; 2269          ; 6018           ;        6.417; inf                 ; inf                  ;           1200.000
sc    ; 4_7_g1    ;     29;       4;    2;      236;          1; 7                ; 596         ; 1233         ;      1.46 ; 1           ; 7                 ; 589          ; 1178          ;       0.803; 591           ; 1182           ;        0.893; 590                 ; 1180                 ;            209.748
sc    ; 4_7_g2    ;     29;       4;    2;      236;          1; 17               ; 43337       ; 216495       ;    285.021; 1           ; 18                ; 12337        ; 24674         ;      24.439; 12339         ; 24678          ;       27.431; inf                 ; inf                  ;           1200.000
sc    ; 4_7_g3    ;     29;       4;    2;      236;          2; 11               ; 3118        ; 7833         ;     10.467; 2           ; 11                ; 2761         ; 6638          ;       9.348; 2763          ; 6642           ;        7.924; inf                 ; inf                  ;           1200.000
sc    ; 4_7_g4    ;     29;       4;    2;      236;          2; 12               ; 4593        ; 12715        ;     16.714; 2           ; 12                ; 3826         ; 9791          ;      13.979; 3829          ; 9799           ;       11.605; inf                 ; inf                  ;           1200.000
sc    ; 4_8_g1    ;     33;       4;    2;      264;          1; 8                ; 916         ; 1873         ;      2.482; 1           ; 8                 ; 909          ; 1818          ;       1.372; 911           ; 1822           ;        1.516; 910                 ; 1820                 ;            563.463
sc    ; 4_8_g2    ;     33;       4;    2;      264;          1; 20               ; 68237       ; 334043       ;    488.458; 1           ; 21                ; 20425        ; 40850         ;      42.525; 20427         ; 40854          ;       46.108; inf                 ; inf                  ;           1200.000
sc    ; 4_8_g3    ;     33;       4;    2;      264;          2; 13               ; 5191        ; 12832        ;     18.533; 2           ; 13                ; 4642         ; 11061         ;      16.77 ; 4644          ; 11065          ;       14.219; inf                 ; inf                  ;           1200.000
sc    ; 4_8_g4    ;     33;       4;    2;      264;          2; 14               ; 7112        ; 18945        ;     27.204; 2           ; 14                ; 6080         ; 15226         ;      23.027; 6083          ; 15234          ;       19.732; inf                 ; inf                  ;           1200.000
sc    ; 5_6_g1    ;     31;       5;    2;      540;          1; 6                ; 1062        ; 2407         ;      3.256; 1           ; 6                 ; 993          ; 1986          ;       1.626; 995           ; 1990           ;        1.706; 994                 ; 1988                 ;            686.842
sc    ; 5_6_g2    ;     31;       5;    2;      540;          1; inf              ; inf         ; inf          ;   1200.000; 1           ; 15                ; 43580        ; 87160         ;     126.588; 43582         ; 87164          ;      129.532; inf                 ; inf                  ;           1200.000
sc    ; 5_6_g3    ;     31;       5;    2;      540;          2; 9                ; 9064        ; 28758        ;     47.173; 2           ; 9                 ; 7059         ; 19276         ;      34.634; 7045          ; 19190          ;       26.221; inf                 ; inf                  ;           1200.000
sc    ; 5_6_g4    ;     31;       5;    2;      540;          2; 10               ; 18205       ; 67391        ;    109.981; 2           ; 10                ; 12654        ; 38024         ;      66.018; 12489         ; 37078          ;       49.501; inf                 ; inf                  ;           1200.000
sc    ; 5_7_g1    ;     36;       5;    2;      615;          1; 7                ; 1971        ; 4168         ;      6.943; 1           ; 7                 ; 1928         ; 3856          ;       3.682; 1930          ; 3860           ;        3.857; inf                 ; inf                  ;           1200.000
sc    ; 5_7_g2    ;     36;       5;    2;      615;          1; inf              ; inf         ; inf          ;   1200.000; 1           ; 18                ; 90366        ; 180732        ;     277.458; 90368         ; 180736         ;      291.606; inf                 ; inf                  ;           1200.000
sc    ; 5_7_g3    ;     36;       5;    2;      615;          2; 11               ; 17071       ; 47668        ;     92.719; 2           ; 11                ; 14304        ; 36008         ;      75.546; 14306         ; 36012          ;       58.537; inf                 ; inf                  ;           1200.000
sc    ; 5_7_g4    ;     36;       5;    2;      615;          2; 12               ; 28520       ; 89618        ;    174.627; 2           ; 12                ; 21994        ; 59407         ;     125.274; 21975         ; 59289          ;       96.574; inf                 ; inf                  ;           1200.000
sc    ; 5_8_g1    ;     41;       5;    2;      690;          1; 8                ; 3435        ; 7092         ;     13.313; 1           ; 8                 ; 3394         ; 6788          ;       7.478; 3396          ; 6792           ;        7.572; inf                 ; inf                  ;           1200.000
sc    ; 5_8_g2    ;     41;       5;    2;      690;          1; inf              ; inf         ; inf          ;   1200.000; 1           ; 21                ; 167715       ; 335430        ;     548.613; 167717        ; 335434         ;      557.436; inf                 ; inf                  ;           1200.000
sc    ; 5_8_g3    ;     41;       5;    2;      690;          2; 13               ; 30712       ; 80013        ;    179.6  ; 2           ; 13                ; 26764        ; 64810         ;     150.156; 26766         ; 64814          ;      120.476; inf                 ; inf                  ;           1200.000
sc    ; 5_8_g4    ;     41;       5;    2;      690;          2; 14               ; 46096       ; 132212       ;    290.126; 2           ; 14                ; 37779        ; 96748         ;     226.772; 37782         ; 96756          ;      180.696; inf                 ; inf                  ;           1200.000
sc    ; 6_7_g1    ;     43;       6;    2;     1506;          1; 7                ; 5738        ; 13243        ;     28.565; 1           ; 7                 ; 5273         ; 10546         ;      14.709; 5275          ; 10550          ;       13.504; inf                 ; inf                  ;           1200.000
sc    ; 6_7_g2    ;     43;       6;    2;     1506;          1; inf              ; inf         ; inf          ;   1200.000; inf         ; inf               ; inf          ; inf           ;    1200.000; inf           ; inf            ;     1200.000; inf                 ; inf                  ;           1200.000
sc    ; 6_7_g3    ;     43;       6;    2;     1506;          2; 10               ; 52309       ; 165458       ;    417.993; 2           ; 10                ; 41007        ; 109926        ;     306.283; 40809         ; 108796         ;      218.248; inf                 ; inf                  ;           1200.000
sc    ; 6_7_g4    ;     43;       6;    2;     1506;          2; 11               ; 107137      ; 398616       ;   1021.37 ; 2           ; 11                ; 75072        ; 219376        ;     604.066; 73786         ; 212042         ;      416.577; inf                 ; inf                  ;           1200.000
sc    ; 6_8_g1    ;     49;       6;    2;     1692;          1; 8                ; 10850       ; 22987        ;     61.554; 1           ; 8                 ; 10585        ; 21170         ;      34.435; 10587         ; 21174          ;       30.703; inf                 ; inf                  ;           1200.000
sc    ; 6_8_g2    ;     49;       6;    2;     1692;          1; inf              ; inf         ; inf          ;   1200.000; inf         ; inf               ; inf          ; inf           ;    1200.000; inf           ; inf            ;     1200.000; inf                 ; inf                  ;           1200.000
sc    ; 6_8_g3    ;     49;       6;    2;     1692;          2; 12               ; 106654      ; 287350       ;    909.177; 2           ; 12                ; 91514        ; 222553        ;     752.18 ; 91493         ; 222429         ;      533.396; inf                 ; inf                  ;           1200.000
sc    ; 6_8_g4    ;     49;       6;    2;     1692;          2; inf              ; inf         ; inf          ;   1200.000; inf         ; inf               ; inf          ; inf           ;    1200.000; 143884        ; 370216         ;      893.937; inf                 ; inf                  ;           1200.000
sc    ; 7_8_g1    ;     57;       7;    2;     3990;          1; 8                ; 31412       ; 73770        ;    272.245; 1           ; 8                 ; 28412        ; 56824         ;     155.68 ; 28414         ; 56828          ;      106.338; inf                 ; inf                  ;           1200.000
sc    ; 7_8_g2    ;     57;       7;    2;     3990;          1; inf              ; inf         ; inf          ;   1200.000; inf         ; inf               ; inf          ; inf           ;    1200.000; inf           ; inf            ;     1200.000; inf                 ; inf                  ;           1200.000
sc    ; 7_8_g3    ;     57;       7;    2;     3990;          2; inf              ; inf         ; inf          ;   1200.000; inf         ; inf               ; inf          ; inf           ;    1200.000; inf           ; inf            ;     1200.000; inf                 ; inf                  ;           1200.000
sc    ; 7_8_g4    ;     57;       7;    2;     3990;          2; inf              ; inf         ; inf          ;   1200.000; inf         ; inf               ; inf          ; inf           ;    1200.000; inf           ; inf            ;     1200.000; inf                 ; inf                  ;           1200.000
tig   ; 3_1       ;     13;       1;    6;       14;          1; 6                ; 62          ; 169          ;      0.039; 2           ; 6                 ; 62           ; 169           ;       0.042; 381           ; 1137           ;        0.229; 52                  ; 146                  ;              0.749
tig   ; 3_2       ;     13;       1;    3;       14;          1; 5                ; 13          ; 23           ;      0.006; 2           ; 5                 ; 13           ; 23            ;       0.007; 75            ; 143            ;        0.03 ; 19                  ; 32                   ;              0.094
tig   ; 4_1       ;     17;       1;   12;       18;          1; 7                ; 265         ; 1302         ;      0.321; 2           ; 7                 ; 265          ; 1302          ;       0.32 ; 1229          ; 6852           ;        1.414; 148                 ; 819                  ;             14.513
tig   ; 4_2       ;     17;       1;   12;       18;          1; 7                ; 225         ; 930          ;      0.246; 2           ; 7                 ; 225          ; 930           ;       0.247; 1109          ; 5338           ;        1.123; 116                 ; 573                  ;              7.7
tig   ; 4_3       ;     17;       1;    4;       18;          1; 6                ; 32          ; 77           ;      0.02 ; 2           ; 6                 ; 32           ; 77            ;       0.022; 151           ; 387            ;        0.078; 39                  ; 90                   ;              0.429
tig   ; 5_1       ;     21;       1;   20;       22;          1; 8                ; 770         ; 6436         ;      2.056; 2           ; 8                 ; 770          ; 6436          ;       2.084; 2811          ; 27433          ;        6.852; 360                 ; 3480                 ;            207.243
tig   ; 5_2       ;     21;       1;   30;       22;          1; 9                ; 1010        ; 8522         ;      3.181; 2           ; 9                 ; 1010         ; 8522          ;       3.201; 6320          ; 62569          ;       20.339; 301                 ; 3496                 ;            212.591
tig   ; 5_3       ;     21;       1;   20;       22;          1; 8                ; 596         ; 3732         ;      1.135; 2           ; 8                 ; 596          ; 3732          ;       1.163; 2462          ; 18664          ;        4.578; 239                 ; 1985                 ;             73.834
tig   ; 5_4       ;     21;       1;    5;       22;          1; 7                ; 69          ; 213          ;      0.052; 2           ; 7                 ; 69           ; 213           ;       0.055; 264           ; 887            ;        0.17 ; 70                  ; 212                  ;              1.683
tig   ; 6_1       ;     25;       1;   30;       26;          1; 9                ; 1989        ; 25801        ;     11.707; 2           ; 9                 ; 1989         ; 25801         ;      11.672; 5656          ; 87946          ;       27.927; inf                 ; inf                  ;           1200.000
tig   ; 6_2       ;     25;       1;   60;       26;          1; 10               ; 2972        ; 49936        ;     32.877; 2           ; 10                ; 2972         ; 49936         ;      32.917; 14956         ; 302206         ;      162.16 ; inf                 ; inf                  ;           1200.000
tig   ; 6_3       ;     25;       1;   60;       26;          1; 10               ; 3609        ; 45597        ;     26.649; 2           ; 10                ; 3609         ; 45597         ;      27.255; 14971         ; 254957         ;      130.253; inf                 ; inf                  ;           1200.000
tig   ; 6_4       ;     25;       1;   30;       26;          1; 9                ; 1433        ; 13234        ;      5.33 ; 2           ; 9                 ; 1433         ; 13234         ;       5.293; 4818          ; 56143          ;       17.226; 479                 ; 6311                 ;            679.37
tig   ; 6_5       ;     25;       1;    6;       26;          1; 8                ; 136         ; 518          ;      0.126; 2           ; 8                 ; 136          ; 518           ;       0.132; 429           ; 1810           ;        0.345; 119                 ; 456                  ;              6.282
tig   ; 7_1       ;     29;       1;   42;       30;          1; 10               ; 4861        ; 91122        ;     57.265; 2           ; 10                ; 4861         ; 91122         ;      57.963; 10466         ; 240220         ;       95.588; inf                 ; inf                  ;           1200.000
tig   ; 7_2       ;     29;       1;  105;       30;          1; 11               ; 7820        ; 236527       ;    280.317; 2           ; 11                ; 7820         ; 236527        ;     285.202; 31316         ; 1168249        ;     1057.28 ; inf                 ; inf                  ;           1200.000
tig   ; 7_3       ;     29;       1;  140;       30;          1; 12               ; 11300       ; 312768       ;    402.427; 2           ; 12                ; 11300        ; 312768        ;     401.405; inf           ; inf            ;     1200.000; inf                 ; inf                  ;           1200.000
tig   ; 7_4       ;     29;       1;  105;       30;          1; 11               ; 8151        ; 166781       ;    162.203; 2           ; 11                ; 8151         ; 166781        ;     160.759; 28932         ; 832421         ;      695.293; inf                 ; inf                  ;           1200.000
tig   ; 7_5       ;     29;       1;   42;       30;          1; 10               ; 3223        ; 43423        ;     23.361; 2           ; 10                ; 3223         ; 43423         ;      23.472; 8799          ; 151612         ;       59.315; inf                 ; inf                  ;           1200.000
tig   ; 7_6       ;     29;       1;    7;       30;          1; 9                ; 252         ; 1151         ;      0.287; 2           ; 9                 ; 252          ; 1151          ;       0.294; 664           ; 3392           ;        0.637; 200                 ; 930                  ;             22.977
tig   ; 8_1       ;     33;       1;   56;       34;          1; 11               ; 11534       ; 296143       ;    254.335; 2           ; 11                ; 11534        ; 296143        ;     253.675; 18160         ; 582445         ;      293.72 ; inf                 ; inf                  ;           1200.000
tig   ; 8_2       ;     33;       1;  168;       34;          1; inf              ; inf         ; inf          ;   1200.000; inf         ; inf               ; inf          ; inf           ;    1200.000; inf           ; inf            ;     1200.000; inf                 ; inf                  ;           1200.000
tig   ; 8_3       ;     33;       1;  280;       34;          1; inf              ; inf         ; inf          ;   1200.000; inf         ; inf               ; inf          ; inf           ;    1200.000; inf           ; inf            ;     1200.000; inf                 ; inf                  ;           1200.000
tig   ; 8_4       ;     33;       1;  280;       34;          1; inf              ; inf         ; inf          ;   1200.000; inf         ; inf               ; inf          ; inf           ;    1200.000; inf           ; inf            ;     1200.000; inf                 ; inf                  ;           1200.000
tig   ; 8_5       ;     33;       1;  168;       34;          1; 12               ; 17475       ; 566124       ;    921.268; 2           ; 12                ; 17483        ; 567468        ;     921.641; inf           ; inf            ;     1200.000; inf                 ; inf                  ;           1200.000
tig   ; 8_6       ;     33;       1;   56;       34;          1; 11               ; 6963        ; 133513       ;     96.039; 2           ; 11                ; 6963         ; 133513        ;      96.28 ; 15200         ; 372062         ;      181.325; inf                 ; inf                  ;           1200.000
tig   ; 8_7       ;     33;       1;    8;       34;          1; 10               ; 451         ; 2405         ;      0.625; 2           ; 10                ; 451          ; 2405          ;       0.642; 983           ; 5918           ;        1.108; 333                 ; 1820                 ;             80.474

==> time_results/efp_results.csv <==
Domain; Problem ID; #Atoms; #Agents; |W0|; #Actions; Goal depth; Bound (IBDS); Plan length (IBDS); #Nodes (IBDS); #Worlds (IBDS); Time (IBDS); Time (EFP)
cb    ; cb_1      ;      5;       3;    2;       31;          1; 2           ; 2                 ; 5            ; 13            ;       0.037; 0.01
cb    ; cb_2      ;      5;       3;    2;       31;          1; 2           ; 3                 ; 23           ; 74            ;       0.059; 0.16
cb    ; cb_3      ;      5;       3;    2;       31;          1; 2           ; 5                 ; 85           ; 308           ;       0.155; 0.367
cb    ; cb_4      ;      5;       3;    2;       31;          2; 2           ; 6                 ; 159          ; 556           ;       0.235; 2.932
cb    ; cb_5      ;      5;       3;    2;       31;          2; 2           ; 7                 ; 289          ; 993           ;       0.469; 6.996
cc    ; 2_3_2_g1  ;     12;       2;    4;       28;          2; 2           ; 4                 ; 66           ; 351           ;       0.122; 0.572
cc    ; 2_3_2_g2  ;     12;       2;    4;       28;          1; 1           ; 4                 ; 46           ; 182           ;       0.032; 0.573
cc    ; 2_3_2_g3  ;     12;       2;    4;       28;          1; 1           ; 2                 ; 5            ; 20            ;       0.002; 0.030
cc    ; 2_3_2_g4  ;     12;       2;    4;       28;          1; 1           ; 3                 ; 17           ; 68            ;       0.009; 0.167
cc    ; 2_4_3_g1  ;     20;       2;   27;       58;          2; 2           ; 4                 ; 145          ; 5377          ;       9.629; 175.162
cc    ; 2_4_3_g2  ;     20;       2;   27;       58;          1; 1           ; 4                 ; 97           ; 2601          ;       0.301; 174.891
cc    ; 2_4_3_g3  ;     20;       2;   27;       58;          1; 1           ; 2                 ; 5            ; 135           ;       0.02 ; 5.170
cc    ; 2_4_3_g4  ;     20;       2;   27;       58;          1; 1           ; 6                 ; 1101         ; 25632         ;       4.394; 1200.000
cc    ; 2_5_4_g1  ;     30;       2;  256;      100;          2; inf         ; inf               ; inf          ; inf           ;    1200.000; 1200.000
cc    ; 2_5_4_g2  ;     30;       2;  256;      100;          1; 1           ; 4                 ; 136          ; 34624         ;       7.885; 1200.000
cc    ; 2_5_4_g3  ;     30;       2;  256;      100;          1; 1           ; 2                 ; 5            ; 1280          ;       3.292; 1200.000
cc    ; 2_5_4_g4  ;     30;       2;  256;      100;          1; inf         ; inf               ; inf          ; inf           ;    1200.000; 1200.000
cc    ; 3_4_3_g1  ;     24;       3;   27;      195;          2; 2           ; 4                 ; 319          ; 13765         ;      38.976; 737.675
cc    ; 3_4_3_g2  ;     24;       3;   27;      195;          1; 1           ; 6                 ; 2793         ; 75393         ;      18.608; 1200.000
cc    ; 3_4_3_g3  ;     24;       3;   27;      195;          1; 1           ; 4                 ; 208          ; 5616          ;       1.012; 1125.58
cc    ; 3_4_3_g4  ;     24;       3;   27;      195;          1; 1           ; 6                 ; 4134         ; 111195        ;      30.575; 1200.000
cc    ; 3_5_4_g1  ;     35;       3;  256;      342;          2; inf         ; inf               ; inf          ; inf           ;    1200.000; 1200.000
cc    ; 3_5_4_g2  ;     35;       3;  256;      342;          1; 1           ; 6                 ; 5573         ; 1426496       ;     444.703; 1200.000
cc    ; 3_5_4_g3  ;     35;       3;  256;      342;          1; 1           ; 4                 ; 279          ; 71424         ;      21.529; 1200.000
cc    ; 3_5_4_g4  ;     35;       3;  256;      342;          1; inf         ; inf               ; inf          ; inf           ;    1200.000; 1200.000
cc    ; 4_5_4_g1  ;     40;       4;  256;      968;          2; inf         ; inf               ; inf          ; inf           ;    1200.000; 1200.000
cc    ; 4_5_4_g2  ;     40;       4;  256;      968;          1; inf         ; inf               ; inf          ; inf           ;    1200.000; 1200.000
cc    ; 4_5_4_g3  ;     40;       4;  256;      968;          1; inf         ; inf               ; inf          ; inf           ;    1200.000; 1200.000
cc    ; 4_5_4_g4  ;     40;       4;  256;      968;          1; inf         ; inf               ; inf          ; inf           ;    1200.000; 1200.000
gos   ; 3_3_1     ;      3;       3;    8;        6;          1; 3           ; 2                 ; 8            ; 102           ;       0.038; 0.005
gos   ; 3_3_2     ;      3;       3;    8;        6;          1; 2           ; 1                 ; 1            ; 6             ;       0.003; 0.000
gos   ; 3_3_3     ;      3;       3;    8;        6;          1; 3           ; 4                 ; 65           ; 879           ;       0.46 ; 0.148
gos   ; 3_3_4     ;      3;       3;    8;        6;          1; 2           ; 1                 ; 3            ; 18            ;       0.006; 0.002
gos   ; 3_3_5     ;      3;       3;    8;        6;          1; 0           ; 0                 ; 8            ; 0             ;       0    ; 0.001
gos   ; 3_3_6     ;      3;       3;    8;        6;          1; 3           ; 2                 ; 17           ; 255           ;       0.085; 0.016
gos   ; 3_3_7     ;      3;       3;    8;        6;          1; 3           ; 4                 ; 54           ; 815           ;       0.422; 0.131
gos   ; 3_3_8     ;      3;       3;    8;        6;          1; 3           ; 2                 ; 7            ; 92            ;       0.035; 0.005
gos   ; 3_3_9     ;      3;       3;    8;        6;          1; 5           ; 6                 ; 76           ; 1661          ;       1.279; 1.039
gos   ; 4_3_1     ;      3;       4;    8;        9;          1; 2           ; 2                 ; 12           ; 147           ;       0.06 ; 0.014
gos   ; 4_3_2     ;      3;       4;    8;        9;          1; 2           ; 1                 ; 1            ; 12            ;       0.007; 0.001
gos   ; 4_3_3     ;      3;       4;    8;        9;          1; 2           ; 4                 ; 158          ; 1387          ;       1.159; 1.229
gos   ; 4_3_4     ;      3;       4;    8;        9;          1; 2           ; 1                 ; 4            ; 47            ;       0.02 ; 0.004
gos   ; 4_3_5     ;      3;       4;    8;        9;          1; 0           ; 0                 ; 8            ; 0             ;       0.001; 0.001
gos   ; 4_3_6     ;      3;       4;    8;        9;          1; 2           ; 2                 ; 36           ; 439           ;       0.192; 0.056
gos   ; 4_3_7     ;      3;       4;    8;        9;          1; 3           ; 6                 ; 513          ; 7965          ;      10.688; 42.053
gos   ; 4_3_8     ;      3;       4;    8;        9;          1; 2           ; 3                 ; 64           ; 721           ;       0.394; 0.122
gos   ; 4_3_9     ;      3;       4;    8;        9;          1; 5           ; 9                 ; 941          ; 31557         ;      84.942; 1200.000
gos   ; 4_4_1     ;      4;       4;   16;       12;          1; 3           ; 2                 ; 15           ; 388           ;       0.352; 0.050
gos   ; 4_4_2     ;      4;       4;   16;       12;          1; 3           ; 2                 ; 15           ; 388           ;       0.351; 0.050
gos   ; 4_4_3     ;      4;       4;   16;       12;          1; 3           ; 6                 ; 3344         ; 72808         ;     169.262; 740.041
gos   ; 4_4_4     ;      4;       4;   16;       12;          1; 2           ; 1                 ; 4            ; 56            ;       0.038; 0.012
gos   ; 4_4_5     ;      4;       4;   16;       12;          1; 2           ; 1                 ; 4            ; 56            ;       0.038; 0.012
gos   ; 4_4_6     ;      4;       4;   16;       12;          1; 3           ; 3                 ; 260          ; 9989          ;      13.294; 2.356
gos   ; 4_4_7     ;      4;       4;   16;       12;          1; 3           ; 6                 ; 2915         ; 69554         ;     159.585; 654.528
gos   ; 4_4_8     ;      4;       4;   16;       12;          1; 3           ; 6                 ; 2915         ; 69554         ;     160.648; 651.066
gos   ; 4_4_9     ;      4;       4;   16;       12;          1; inf         ; inf               ; inf          ; inf           ;    1200.000; 1200.000
gos   ; 5_3_1     ;      3;       5;    8;       12;          1; 2           ; 2                 ; 16           ; 206           ;       0.113; 0.027
gos   ; 5_3_2     ;      3;       5;    8;       12;          1; 2           ; 1                 ; 1            ; 12            ;       0.01 ; 0.001
gos   ; 5_3_3     ;      3;       5;    8;       12;          1; 2           ; 4                 ; 804          ; 8473          ;      11.295; 4.845
gos   ; 5_3_4     ;      3;       5;    8;       12;          1; 2           ; 1                 ; 5            ; 60            ;       0.036; 0.007
gos   ; 5_3_5     ;      3;       5;    8;       12;          1; 0           ; 0                 ; 8            ; 0             ;       0.002; 0.001
gos   ; 5_3_6     ;      3;       5;    8;       12;          1; 2           ; 2                 ; 54           ; 846           ;       0.537; 0.134
gos   ; 5_3_7     ;      3;       5;    8;       12;          1; 4           ; 8                 ; 2361         ; 72704         ;     501.227; 1200.000
gos   ; 5_3_8     ;      3;       5;    8;       12;          1; 3           ; 4                 ; 412          ; 10079         ;      21.549; 3.867
gos   ; 5_3_9     ;      3;       5;    8;       12;          1; 5           ; 12                ; 12526        ; 302853        ;     749.457; 1200.000
gos   ; 5_4_1     ;      4;       5;   16;       16;          1; 2           ; 2                 ; 20           ; 498           ;       0.491; 0.107
gos   ; 5_4_2     ;      4;       5;   16;       16;          1; 2           ; 2                 ; 20           ; 498           ;       0.48 ; 0.108
gos   ; 5_4_3     ;      4;       5;   16;       16;          1; inf         ; inf               ; inf          ; inf           ;    1200.000; 1200.000
gos   ; 5_4_4     ;      4;       5;   16;       16;          1; 2           ; 1                 ; 5            ; 119           ;       0.123; 0.024
gos   ; 5_4_5     ;      4;       5;   16;       16;          1; 2           ; 1                 ; 5            ; 119           ;       0.126; 0.024
gos   ; 5_4_6     ;      4;       5;   16;       16;          1; 2           ; 3                 ; 514          ; 9835          ;      18.358; 9.259
gos   ; 5_4_7     ;      4;       5;   16;       16;          1; inf         ; inf               ; inf          ; inf           ;    1200.000; 1200.000
gos   ; 5_4_8     ;      4;       5;   16;       16;          1; inf         ; inf               ; inf          ; inf           ;    1200.000; 1200.000
gos   ; 5_4_9     ;      4;       5;   16;       16;          1; inf         ; inf               ; inf          ; inf           ;    1200.000; 1200.000
gos   ; 5_5_1     ;      5;       5;   32;       20;          1; 3           ; 2                 ; 24           ; 1240          ;       3.266; 0.406
gos   ; 5_5_2     ;      5;       5;   32;       20;          1; 3           ; 2                 ; 24           ; 1240          ;       3.24 ; 0.409
gos   ; 5_5_3     ;      5;       5;   32;       20;          1; inf         ; inf               ; inf          ; inf           ;    1200.000; 1200.000
gos   ; 5_5_4     ;      5;       5;   32;       20;          1; 2           ; 1                 ; 5            ; 150           ;       0.268; 0.079
gos   ; 5_5_5     ;      5;       5;   32;       20;          1; 2           ; 1                 ; 5            ; 150           ;       0.271; 0.080
gos   ; 5_5_6     ;      5;       5;   32;       20;          1; inf         ; inf               ; inf          ; inf           ;    1200.000; 919.649
gos   ; 5_5_7     ;      5;       5;   32;       20;          1; inf         ; inf               ; inf          ; inf           ;    1200.000; 1200.000
gos   ; 5_5_8     ;      5;       5;   32;       20;          1; inf         ; inf               ; inf          ; inf           ;    1200.000; 1200.000
gos   ; 5_5_9     ;      5;       5;   32;       20;          1; inf         ; inf               ; inf          ; inf           ;    1200.000; 1200.000
gra   ; 3_3_1     ;      6;       3;    8;       18;          2; 3           ; 4                 ; 200          ; 1549          ;       0.72 ; 252.152
gra   ; 3_3_2     ;      6;       3;    8;       18;          2; 3           ; 4                 ; 152          ; 945           ;       0.431; 387.358
gra   ; 3_3_3     ;      6;       3;    8;       18;          1; 3           ; 3                 ; 28           ; 175           ;       0.22 ; 91.664
gra   ; 4_3_1     ;      7;       4;    8;       32;          2; 2           ; 5                 ; 961          ; 6700          ;       3.537; 1200.000
gra   ; 4_3_2     ;      7;       4;    8;       32;          2; 2           ; 5                 ; 812          ; 5630          ;       2.824; 1200.000
gra   ; 4_3_3     ;      7;       4;    8;       32;          2; 2           ; 4                 ; 203          ; 1329          ;       0.588; 1200.000
gra   ; 4_3_4     ;      7;       4;    8;       32;          1; 2           ; 3                 ; 38           ; 243           ;       0.151; 1200.000
gra   ; 4_4_1     ;      8;       4;   16;       40;          2; 3           ; 5                 ; 1653         ; 24252         ;      21.1  ; 1200.000
gra   ; 4_4_2     ;      8;       4;   16;       40;          2; 3           ; 6                 ; 6050         ; 105935        ;     108.653; 1200.000
gra   ; 4_4_3     ;      8;       4;   16;       40;          2; 3           ; 5                 ; 1119         ; 18038         ;      17.167; 1200.000
gra   ; 4_4_4     ;      8;       4;   16;       40;          1; 3           ; 4                 ; 225          ; 3393          ;       5.657; 1200.000
gra   ; 5_3_1     ;      8;       5;    8;       58;          2; 2           ; 5                 ; 1876         ; 13534         ;       9.543; 1200.000
gra   ; 5_3_2     ;      8;       5;    8;       58;          2; 2           ; 5                 ; 1570         ; 11409         ;       8.021; 1200.000
gra   ; 5_3_3     ;      8;       5;    8;       58;          2; 2           ; 5                 ; 1214         ; 9428          ;       6.699; 1200.000
gra   ; 5_3_4     ;      8;       5;    8;       58;          2; 2           ; 4                 ; 320          ; 2190          ;       1.344; 1200.000
gra   ; 5_3_5     ;      8;       5;    8;       58;          1; 2           ; 3                 ; 49           ; 331           ;       0.33 ; 1200.000
gra   ; 5_4_1     ;      9;       5;   16;       74;          2; 2           ; 6                 ; 8604         ; 116083        ;     138.697; 1200.000
gra   ; 5_4_2     ;      9;       5;   16;       74;          2; 2           ; 6                 ; 9888         ; 131768        ;     148.74 ; 1200.000
gra   ; 5_4_3     ;      9;       5;   16;       74;          2; 2           ; 6                 ; 6330         ; 92328         ;     113.445; 1200.000
gra   ; 5_4_4     ;      9;       5;   16;       74;          2; 2           ; 5                 ; 1509         ; 22331         ;      24.075; 1200.000
gra   ; 5_4_5     ;      9;       5;   16;       74;          1; 2           ; 4                 ; 344          ; 4925          ;       5.178; 1200.000
gra   ; 5_5_1     ;     10;       5;   32;       90;          2; inf         ; inf               ; inf          ; inf           ;    1200.000; 1200.000
gra   ; 5_5_2     ;     10;       5;   32;       90;          2; inf         ; inf               ; inf          ; inf           ;    1200.000; 1200.000
gra   ; 5_5_3     ;     10;       5;   32;       90;          2; inf         ; inf               ; inf          ; inf           ;    1200.000; 1200.000
gra   ; 5_5_4     ;     10;       5;   32;       90;          2; inf         ; inf               ; inf          ; inf           ;    1200.000; 1200.000
gra   ; 5_5_5     ;     10;       5;   32;       90;          1; 3           ; 5                 ; 2616         ; 92271         ;     275.612; 1200.000
sc    ; 2_3_g1    ;      7;       2;    2;       14;          1; 1           ; 3                 ; 8            ; 16            ;       0.002; 0.007
sc    ; 2_3_g2    ;      7;       2;    2;       14;          1; 1           ; 5                 ; 22           ; 43            ;       0.01 ; 0.076
sc    ; 2_3_g3    ;      7;       2;    2;       14;          2; 2           ; 4                 ; 16           ; 39            ;       0.011; 0.022
sc    ; 2_3_g4    ;      7;       2;    2;       14;          2; 2           ; 5                 ; 25           ; 63            ;       0.021; 0.077
sc    ; 2_4_g1    ;      9;       2;    2;       16;          1; 1           ; 4                 ; 13           ; 26            ;       0.005; 0.026
sc    ; 2_4_g2    ;      9;       2;    2;       16;          1; 1           ; 7                 ; 38           ; 75            ;       0.021; 1.062
sc    ; 2_4_g3    ;      9;       2;    2;       16;          2; 2           ; 6                 ; 30           ; 74            ;       0.026; 0.303
sc    ; 2_4_g4    ;      9;       2;    2;       16;          2; 2           ; 7                 ; 41           ; 104           ;       0.039; 1.056
sc    ; 2_5_g1    ;     11;       2;    2;       18;          1; 1           ; 5                 ; 19           ; 38            ;       0.009; 0.097
sc    ; 2_5_g2    ;     11;       2;    2;       18;          1; 1           ; 9                 ; 58           ; 115           ;       0.034; 15.135
sc    ; 2_5_g3    ;     11;       2;    2;       18;          2; 2           ; 8                 ; 48           ; 119           ;       0.047; 4.256
sc    ; 2_5_g4    ;     11;       2;    2;       18;          2; 2           ; 9                 ; 61           ; 155           ;       0.062; 15.273
sc    ; 2_6_g1    ;     13;       2;    2;       20;          1; 1           ; 6                 ; 26           ; 52            ;       0.013; 0.366
sc    ; 2_6_g2    ;     13;       2;    2;       20;          1; 1           ; 11                ; 82           ; 163           ;       0.05 ; 220.586
sc    ; 2_6_g3    ;     13;       2;    2;       20;          2; 2           ; 10                ; 70           ; 174           ;       0.073; 60.355
sc    ; 2_6_g4    ;     13;       2;    2;       20;          2; 2           ; 11                ; 85           ; 216           ;       0.092; 219.851
sc    ; 2_7_g1    ;     15;       2;    2;       22;          1; 1           ; 7                 ; 34           ; 68            ;       0.018; 1.408
sc    ; 2_7_g2    ;     15;       2;    2;       22;          1; 1           ; 13                ; 110          ; 219           ;       0.071; 1200.000
sc    ; 2_7_g3    ;     15;       2;    2;       22;          2; 2           ; 12                ; 96           ; 239           ;       0.102; 897.181
sc    ; 2_7_g4    ;     15;       2;    2;       22;          2; 2           ; 13                ; 113          ; 287           ;       0.127; 1200.000
sc    ; 2_8_g1    ;     17;       2;    2;       24;          1; 1           ; 8                 ; 43           ; 86            ;       0.025; 5.417
sc    ; 2_8_g2    ;     17;       2;    2;       24;          1; 1           ; 15                ; 142          ; 283           ;       0.093; 1200.000
sc    ; 2_8_g3    ;     17;       2;    2;       24;          2; 2           ; 14                ; 126          ; 314           ;       0.138; 1200.000
sc    ; 2_8_g4    ;     17;       2;    2;       24;          2; 2           ; 15                ; 145          ; 368           ;       0.17 ; 1200.000
sc    ; 3_4_g1    ;     13;       3;    2;       54;          1; 1           ; 4                 ; 38           ; 76            ;       0.023; 0.160
sc    ; 3_4_g2    ;     13;       3;    2;       54;          1; 1           ; 7                 ; 163          ; 326           ;       0.147; 23.865
sc    ; 3_4_g3    ;     13;       3;    2;       54;          2; 2           ; 6                 ; 130          ; 348           ;       0.221; 4.505
sc    ; 3_4_g4    ;     13;       3;    2;       54;          2; 2           ; 7                 ; 219          ; 652           ;       0.421; 5.328
sc    ; 3_5_g1    ;     16;       3;    2;       63;          1; 1           ; 5                 ; 66           ; 132           ;       0.049; 0.927
sc    ; 3_5_g2    ;     16;       3;    2;       63;          1; 1           ; 9                 ; 298          ; 596           ;       0.296; 718.486
sc    ; 3_5_g3    ;     16;       3;    2;       63;          2; 2           ; 8                 ; 242          ; 626           ;       0.458; 134.134
sc    ; 3_5_g4    ;     16;       3;    2;       63;          2; 2           ; 9                 ; 355          ; 1000          ;       0.741; 165.646
sc    ; 3_6_g1    ;     19;       3;    2;       72;          1; 1           ; 6                 ; 103          ; 206           ;       0.085; 5.272
sc    ; 3_6_g2    ;     19;       3;    2;       72;          1; 1           ; 11                ; 486          ; 972           ;       0.523; 1200.000
sc    ; 3_6_g3    ;     19;       3;    2;       72;          2; 2           ; 10                ; 403          ; 1024          ;       0.838; 1200.000
sc    ; 3_6_g4    ;     19;       3;    2;       72;          2; 2           ; 11                ; 544          ; 1479          ;       1.227; 1200.000
sc    ; 3_7_g1    ;     22;       3;    2;       81;          1; 1           ; 7                 ; 150          ; 300           ;       0.138; 30.507
sc    ; 3_7_g2    ;     22;       3;    2;       81;          1; 1           ; 13                ; 735          ; 1470          ;       0.855; 1200.000
sc    ; 3_7_g3    ;     22;       3;    2;       81;          2; 2           ; 12                ; 621          ; 1561          ;       1.323; 1200.000
sc    ; 3_7_g4    ;     22;       3;    2;       81;          2; 2           ; 13                ; 794          ; 2108          ;       1.844; 1200.000
sc    ; 3_8_g1    ;     25;       3;    2;       90;          1; 1           ; 8                 ; 208          ; 416           ;       0.205; 175.162
sc    ; 3_8_g2    ;     25;       3;    2;       90;          1; 1           ; 15                ; 1053         ; 2106          ;       1.273; 1200.000
sc    ; 3_8_g3    ;     25;       3;    2;       90;          2; 2           ; 14                ; 904          ; 2256          ;       2.058; 1200.000
sc    ; 3_8_g4    ;     25;       3;    2;       90;          2; 2           ; 15                ; 1113         ; 2906          ;       2.6  ; 1200.000
sc    ; 4_5_g1    ;     21;       4;    2;      180;          1; 1           ; 5                 ; 191          ; 382           ;       0.195; 5.091
sc    ; 4_5_g2    ;     21;       4;    2;      180;          1; 1           ; 12                ; 3367         ; 6734          ;       5.826; 1200.000
sc    ; 4_5_g3    ;     21;       4;    2;      180;          2; 2           ; 7                 ; 711          ; 1823          ;       1.948; 267.271
sc    ; 4_5_g4    ;     21;       4;    2;      180;          2; 2           ; 8                 ; 1254         ; 3549          ;       3.984; 270.941
sc    ; 4_6_g1    ;     25;       4;    2;      208;          1; 1           ; 6                 ; 354          ; 708           ;       0.433; 39.813
sc    ; 4_6_g2    ;     25;       4;    2;      208;          1; 1           ; 15                ; 6854         ; 13708         ;      12.909; 1200.000
sc    ; 4_6_g3    ;     25;       4;    2;      208;          2; 2           ; 9                 ; 1497         ; 3667          ;       4.685; 1200.000
sc    ; 4_6_g4    ;     25;       4;    2;      208;          2; 2           ; 10                ; 2266         ; 6010          ;       7.741; 1200.000
sc    ; 4_7_g1    ;     29;       4;    2;      236;          1; 1           ; 7                 ; 589          ; 1178          ;       0.803; 307.644
sc    ; 4_7_g2    ;     29;       4;    2;      236;          1; 1           ; 18                ; 12337        ; 24674         ;      24.439; 1200.000
sc    ; 4_7_g3    ;     29;       4;    2;      236;          2; 2           ; 11                ; 2761         ; 6638          ;       9.348; 1200.000
sc    ; 4_7_g4    ;     29;       4;    2;      236;          2; 2           ; 12                ; 3826         ; 9791          ;      13.979; 1200.000
sc    ; 4_8_g1    ;     33;       4;    2;      264;          1; 1           ; 8                 ; 909          ; 1818          ;       1.372; 1200.000
sc    ; 4_8_g2    ;     33;       4;    2;      264;          1; 1           ; 21                ; 20425        ; 40850         ;      42.525; 1200.000
sc    ; 4_8_g3    ;     33;       4;    2;      264;          2; 2           ; 13                ; 4642         ; 11061         ;      16.77 ; 1200.000
sc    ; 4_8_g4    ;     33;       4;    2;      264;          2; 2           ; 14                ; 6080         ; 15226         ;      23.027; 1200.000
sc    ; 5_6_g1    ;     31;       5;    2;      540;          1; 1           ; 6                 ; 993          ; 1986          ;       1.626; 189.736
sc    ; 5_6_g2    ;     31;       5;    2;      540;          1; 1           ; 15                ; 43580        ; 87160         ;     126.588; 1200.000
sc    ; 5_6_g3    ;     31;       5;    2;      540;          2; 2           ; 9                 ; 7059         ; 19276         ;      34.634; 1200.000
sc    ; 5_6_g4    ;     31;       5;    2;      540;          2; 2           ; 10                ; 12654        ; 38024         ;      66.018; 1200.000
sc    ; 5_7_g1    ;     36;       5;    2;      615;          1; 1           ; 7                 ; 1928         ; 3856          ;       3.682; 1200.000
sc    ; 5_7_g2    ;     36;       5;    2;      615;          1; 1           ; 18                ; 90366        ; 180732        ;     277.458; 1200.000
sc    ; 5_7_g3    ;     36;       5;    2;      615;          2; 2           ; 11                ; 14304        ; 36008         ;      75.546; 1200.000
sc    ; 5_7_g4    ;     36;       5;    2;      615;          2; 2           ; 12                ; 21994        ; 59407         ;     125.274; 1200.000
sc    ; 5_8_g1    ;     41;       5;    2;      690;          1; 1           ; 8                 ; 3394         ; 6788          ;       7.478; 1200.000
sc    ; 5_8_g2    ;     41;       5;    2;      690;          1; 1           ; 21                ; 167715       ; 335430        ;     548.613; 1200.000
sc    ; 5_8_g3    ;     41;       5;    2;      690;          2; 2           ; 13                ; 26764        ; 64810         ;     150.156; 1200.000
sc    ; 5_8_g4    ;     41;       5;    2;      690;          2; 2           ; 14                ; 37779        ; 96748         ;     226.772; 1200.000
sc    ; 6_7_g1    ;     43;       6;    2;     1506;          1; 1           ; 7                 ; 5273         ; 10546         ;      14.709; 1200.000
sc    ; 6_7_g2    ;     43;       6;    2;     1506;          1; inf         ; inf               ; inf          ; inf           ;    1200.000; 1200.000
sc    ; 6_7_g3    ;     43;       6;    2;     1506;          2; 2           ; 10                ; 41007        ; 109926        ;     306.283; 1200.000
sc    ; 6_7_g4    ;     43;       6;    2;     1506;          2; 2           ; 11                ; 75072        ; 219376        ;     604.066; 1200.000
sc    ; 6_8_g1    ;     49;       6;    2;     1692;          1; 1           ; 8                 ; 10585        ; 21170         ;      34.435; 1200.000
sc    ; 6_8_g2    ;     49;       6;    2;     1692;          1; inf         ; inf               ; inf          ; inf           ;    1200.000; 1200.000
sc    ; 6_8_g3    ;     49;       6;    2;     1692;          2; 2           ; 12                ; 91514        ; 222553        ;     752.18 ; 1200.000
sc    ; 6_8_g4    ;     49;       6;    2;     1692;          2; inf         ; inf               ; inf          ; inf           ;    1200.000; 1200.000
sc    ; 7_8_g1    ;     57;       7;    2;     3990;          1; 1           ; 8                 ; 28412        ; 56824         ;     155.68 ; 1200.000
sc    ; 7_8_g2    ;     57;       7;    2;     3990;          1; inf         ; inf               ; inf          ; inf           ;    1200.000; 1200.000
sc    ; 7_8_g3    ;     57;       7;    2;     3990;          2; inf         ; inf               ; inf          ; inf           ;    1200.000; 1200.000
sc    ; 7_8_g4    ;     57;       7;    2;     3990;          2; inf         ; inf               ; inf          ; inf           ;    1200.000; 1200.000
tig   ; 3_1       ;     13;       1;    6;       14;          1; 2           ; 6                 ; 62           ; 169           ;       0.042; 1200.000
tig   ; 3_2       ;     13;       1;    3;       14;          1; 2           ; 5                 ; 13           ; 23            ;       0.007; 1200.000
tig   ; 4_1       ;     17;       1;   12;       18;          1; 2           ; 7                 ; 265          ; 1302          ;       0.32 ; 1200.000
tig   ; 4_2       ;     17;       1;   12;       18;          1; 2           ; 7                 ; 225          ; 930           ;       0.247; 1200.000
tig   ; 4_3       ;     17;       1;    4;       18;          1; 2           ; 6                 ; 32           ; 77            ;       0.022; 1200.000
tig   ; 5_1       ;     21;       1;   20;       22;          1; 2           ; 8                 ; 770          ; 6436          ;       2.084; 1200.000
tig   ; 5_2       ;     21;       1;   30;       22;          1; 2           ; 9                 ; 1010         ; 8522          ;       3.201; 1200.000
tig   ; 5_3       ;     21;       1;   20;       22;          1; 2           ; 8                 ; 596          ; 3732          ;       1.163; 1200.000
tig   ; 5_4       ;     21;       1;    5;       22;          1; 2           ; 7                 ; 69           ; 213           ;       0.055; 1200.000
tig   ; 6_1       ;     25;       1;   30;       26;          1; 2           ; 9                 ; 1989         ; 25801         ;      11.672; 1200.000
tig   ; 6_2       ;     25;       1;   60;       26;          1; 2           ; 10                ; 2972         ; 49936         ;      32.917; 1200.000
tig   ; 6_3       ;     25;       1;   60;       26;          1; 2           ; 10                ; 3609         ; 45597         ;      27.255; 1200.000
tig   ; 6_4       ;     25;       1;   30;       26;          1; 2           ; 9                 ; 1433         ; 13234         ;       5.293; 1200.000
tig   ; 6_5       ;     25;       1;    6;       26;          1; 2           ; 8                 ; 136          ; 518           ;       0.132; 1200.000
tig   ; 7_1       ;     29;       1;   42;       30;          1; 2           ; 10                ; 4861         ; 91122         ;      57.963; 1200.000
tig   ; 7_2       ;     29;       1;  105;       30;          1; 2           ; 11                ; 7820         ; 236527        ;     285.202; 1200.000
tig   ; 7_3       ;     29;       1;  140;       30;          1; 2           ; 12                ; 11300        ; 312768        ;     401.405; 1200.000
tig   ; 7_4       ;     29;       1;  105;       30;          1; 2           ; 11                ; 8151         ; 166781        ;     160.759; 1200.000
tig   ; 7_5       ;     29;       1;   42;       30;          1; 2           ; 10                ; 3223         ; 43423         ;      23.472; 1200.000
tig   ; 7_6       ;     29;       1;    7;       30;          1; 2           ; 9                 ; 252          ; 1151          ;       0.294; 1200.000
tig   ; 8_1       ;     33;       1;   56;       34;          1; 2           ; 11                ; 11534        ; 296143        ;     253.675; 1200.000
tig   ; 8_2       ;     33;       1;  168;       34;          1; inf         ; inf               ; inf          ; inf           ;    1200.000; 1200.000
tig   ; 8_3       ;     33;       1;  280;       34;          1; inf         ; inf               ; inf          ; inf           ;    1200.000; 1200.000
tig   ; 8_4       ;     33;       1;  280;       34;          1; inf         ; inf               ; inf          ; inf           ;    1200.000; 1200.000
tig   ; 8_5       ;     33;       1;  168;       34;          1; 2           ; 12                ; 17483        ; 567468        ;     921.641; 1200.000
tig   ; 8_6       ;     33;       1;   56;       34;          1; 2           ; 11                ; 6963         ; 133513        ;      96.28 ; 1200.000
tig   ; 8_7       ;     33;       1;    8;       34;          1; 2           ; 10                ; 451          ; 2405          ;       0.642; 1200.000
